Secrecy Rate Maximization with Artificial Noise for Pinching-Antenna Systems

Security is emerging as a critical performance metric for next-generation wireless networks, but conventional multiple-input-multiple-output (MIMO) systems often suffer from severe path loss and are vulnerable to nearby eavesdroppers due to their fixed-antenna configurations. Pinching-antenna systems (PAS) offer a promising alternative, leveraging reconfigurable pinching antennas (PAs) positioned along low-loss dielectric waveguides to enhance channel conditions and dynamically mitigate security threats. In this paper, we propose an artificial noise (AN)-based beamforming scheme for downlink transmissions in PAS, with the goal of maximizing the secrecy rate. A closed-form solution is derived for the single-waveguide scenario, while an alternating optimization approach addresses more complex multiple waveguide setups. Numerical results show that the proposed scheme significantly outperforms conventional MIMO and existing PAS security schemes.

==> Figures/SR_N_4_conv.dat <==
-10 0.50765
-5 1.1962
0 2.2731
5 3.6012
10 5.0604
15 6.7413
20 8.373


==> Figures/SR_N_6_conv.dat <==
-10 0.74815
-5 1.6155
0 2.894
5 4.3062
10 5.9565
15 7.4466
20 9.1104


==> Figures/SR_conv_N_2.dat <==
-10 0.6613
-5 0.99201
0 1.6783
5 2.7955
10 4.137
15 5.5956
20 7.132


==> Figures/SR_pin_N_2_4_6_D_30.dat <==
-10 1.9272 2.7041 3.7866
-5 3.3025 4.2058 5.3728
0 4.8604 5.8116 6.8954
5 6.4863 7.4527 8.634
10 8.1359 8.8388 10.034
15 9.3718 10.471 11.821
20 10.65 12.415 13.44


==> Figures/SR_pin_N_2_4_D_30_noAN.dat <==
-10 1.683 2.588 3.5749
-5 2.8973 3.9387 5.0527
0 4.168 5.3189 6.3685
5 5.5944 6.7138 7.7066
10 6.6987 7.852 8.9493
15 7.7612 9.0458 10.15
20 8.6075 10.073 11.269


==> Figures/conv_2_CDF_rn.dat <==
8.099e-05 0.0005
0.0031121 0.0055
0.029545 0.0105
0.078732 0.0155
0.13107 0.0205
0.16227 0.0255
0.24991 0.0305
0.27842 0.0355
0.3302 0.0405
0.44304 0.0455
0.53291 0.0505
0.6371 0.0555
0.71345 0.0605
0.75061 0.0655
0.78758 0.0705
0.85985 0.0755
0.94985 0.0805
1.0887 0.0855
1.1324 0.0905
1.2081 0.0955
1.2697 0.1005
1.4227 0.1055
1.474 0.1105
1.534 0.1155
1.5917 0.1205
1.6579 0.1255
1.7227 0.1305
1.7679 0.1355
1.8151 0.1405
1.8588 0.1455
1.8994 0.1505
1.9558 0.1555
1.9991 0.1605
2.0592 0.1655
2.1155 0.1705
2.1599 0.1755
2.2103 0.1805
2.2761 0.1855
2.3278 0.1905
2.3813 0.1955
2.4296 0.2005
2.4959 0.2055
2.5178 0.2105
2.5909 0.2155
2.631 0.2205
2.656 0.2255
2.6811 0.2305
2.7289 0.2355
2.7786 0.2405
2.821 0.2455
2.8798 0.2505
2.9148 0.2555
2.9707 0.2605
3.0031 0.2655
3.0207 0.2705
3.0705 0.2755
3.097 0.2805
3.1188 0.2855
3.1554 0.2905
3.1911 0.2955
3.227 0.3005
3.2667 0.3055
3.2909 0.3105
3.3378 0.3155
3.3708 0.3205
3.398 0.3255
3.4221 0.3305
3.4476 0.3355
3.4674 0.3405
3.4997 0.3455
3.5187 0.3505
3.5438 0.3555
3.5649 0.3605
3.5899 0.3655
3.6078 0.3705
3.631 0.3755
3.6524 0.3805
3.6682 0.3855
3.6878 0.3905
3.6998 0.3955
3.7184 0.4005
3.7379 0.4055
3.7604 0.4105
3.7673 0.4155
3.7868 0.4205
3.8011 0.4255
3.8158 0.4305
3.8267 0.4355
3.8405 0.4405
3.8531 0.4455
3.8731 0.4505
3.8838 0.4555
3.8954 0.4605
3.9034 0.4655
3.9163 0.4705
3.9258 0.4755
3.9337 0.4805
3.9516 0.4855
3.9646 0.4905
3.975 0.4955
3.9845 0.5005
3.9978 0.5055
4.0044 0.5105
4.017 0.5155
4.0285 0.5205
4.037 0.5255
4.0448 0.5305
4.0609 0.5355
4.0676 0.5405
4.0774 0.5455
4.0862 0.5505
4.0966 0.5555
4.1084 0.5605
4.1174 0.5655
4.1296 0.5705
4.1444 0.5755
4.1548 0.5805
4.1632 0.5855
4.1734 0.5905
4.1847 0.5955
4.1921 0.6005
4.2085 0.6055
4.2184 0.6105
4.2292 0.6155
4.237 0.6205
4.2508 0.6255
4.2578 0.6305
4.2752 0.6355
4.2835 0.6405
4.2969 0.6455
4.3077 0.6505
4.3167 0.6555
4.3226 0.6605
4.3272 0.6655
4.3333 0.6705
4.346 0.6755
4.3646 0.6805
4.3875 0.6855
4.4061 0.6905
4.4152 0.6955
4.4259 0.7005
4.4364 0.7055
4.444 0.7105
4.4613 0.7155
4.4738 0.7205
4.4892 0.7255
4.5037 0.7305
4.5192 0.7355
4.5276 0.7405
4.5343 0.7455
4.5459 0.7505
4.5581 0.7555
4.575 0.7605
4.5877 0.7655
4.5996 0.7705
4.6086 0.7755
4.6152 0.7805
4.6322 0.7855
4.6537 0.7905
4.6679 0.7955
4.6809 0.8005
4.7023 0.8055
4.7146 0.8105
4.7358 0.8155
4.7474 0.8205
4.7667 0.8255
4.7791 0.8305
4.8046 0.8355
4.8178 0.8405
4.8412 0.8455
4.8591 0.8505
4.8713 0.8555
4.8812 0.8605
4.8997 0.8655
4.9176 0.8705
4.9296 0.8755
4.9509 0.8805
4.9719 0.8855
4.9917 0.8905
5.0161 0.8955
5.0305 0.9005
5.0653 0.9055
5.0776 0.9105
5.1043 0.9155
5.1297 0.9205
5.143 0.9255
5.1723 0.9305
5.1977 0.9355
5.2247 0.9405
5.2619 0.9455
5.2865 0.9505
5.3152 0.9555
5.3684 0.9605
5.4052 0.9655
5.4351 0.9705
5.4783 0.9755
5.5137 0.9805
5.5577 0.9855
5.6313 0.9905
5.7688 0.9955


==> Figures/conv_4_CDF_rn.dat <==
1.1316e-05 0.0005
0.11076 0.0055
0.35381 0.0105
0.46156 0.0155
0.66444 0.0205
0.87356 0.0255
1.0992 0.0305
1.4906 0.0355
1.734 0.0405
1.9192 0.0455
2.2071 0.0505
2.4456 0.0555
2.5372 0.0605
2.6975 0.0655
2.8324 0.0705
2.9766 0.0755
3.1538 0.0805
3.2721 0.0855
3.4097 0.0905
3.5541 0.0955
3.7447 0.1005
3.8979 0.1055
3.9532 0.1105
4.0993 0.1155
4.1456 0.1205
4.2199 0.1255
4.3058 0.1305
4.403 0.1355
4.4672 0.1405
4.566 0.1455
4.6432 0.1505
4.6809 0.1555
4.7253 0.1605
4.765 0.1655
4.804 0.1705
4.8226 0.1755
4.8376 0.1805
4.8577 0.1855
4.878 0.1905
4.8876 0.1955
4.9044 0.2005
4.9238 0.2055
4.9366 0.2105
4.9412 0.2155
4.9482 0.2205
4.9569 0.2255
4.9644 0.2305
4.971 0.2355
4.9764 0.2405
4.9878 0.2455
4.9942 0.2505
5.0042 0.2555
5.0105 0.2605
5.0179 0.2655
5.021 0.2705
5.0272 0.2755
5.0342 0.2805
5.0427 0.2855
5.0491 0.2905
5.0593 0.2955
5.069 0.3005
5.076 0.3055
5.0905 0.3105
5.0956 0.3155
5.1079 0.3205
5.1154 0.3255
5.1255 0.3305
5.1321 0.3355
5.1436 0.3405
5.1526 0.3455
5.1588 0.3505
5.1628 0.3555
5.1684 0.3605
5.1752 0.3655
5.1808 0.3705
5.1865 0.3755
5.1921 0.3805
5.1993 0.3855
5.206 0.3905
5.2149 0.3955
5.2252 0.4005
5.2349 0.4055
5.241 0.4105
5.2515 0.4155
5.2616 0.4205
5.2708 0.4255
5.2787 0.4305
5.2826 0.4355
5.2871 0.4405
5.3004 0.4455
5.3065 0.4505
5.3131 0.4555
5.3169 0.4605
5.3319 0.4655
5.3413 0.4705
5.3503 0.4755
5.3588 0.4805
5.3698 0.4855
5.3777 0.4905
5.3814 0.4955
5.3973 0.5005
5.4063 0.5055
5.4203 0.5105
5.4266 0.5155
5.4362 0.5205
5.4459 0.5255
5.4563 0.5305
5.4652 0.5355
5.4743 0.5405
5.4859 0.5455
5.4947 0.5505
5.5053 0.5555
5.5185 0.5605
5.5274 0.5655
5.537 0.5705
5.5415 0.5755
5.5499 0.5805
5.5584 0.5855
5.5666 0.5905
5.5773 0.5955
5.5867 0.6005
5.593 0.6055
5.6005 0.6105
5.6092 0.6155
5.6182 0.6205
5.6317 0.6255
5.638 0.6305
5.648 0.6355
5.6602 0.6405
5.6696 0.6455
5.6776 0.6505
5.6875 0.6555
5.6952 0.6605
5.7045 0.6655
5.7096 0.6705
5.7224 0.6755
5.7328 0.6805
5.7394 0.6855
5.7552 0.6905
5.7709 0.6955
5.789 0.7005
5.7965 0.7055
5.8073 0.7105
5.8201 0.7155
5.8285 0.7205
5.8344 0.7255
5.8447 0.7305
5.8563 0.7355
5.8661 0.7405
5.8779 0.7455
5.8886 0.7505
5.8986 0.7555
5.9057 0.7605
5.9168 0.7655
5.933 0.7705
5.944 0.7755
5.9516 0.7805
5.9662 0.7855
5.9728 0.7905
5.9869 0.7955
5.998 0.8005
6.008 0.8055
6.025 0.8105
6.0329 0.8155
6.0471 0.8205
6.0636 0.8255
6.0764 0.8305
6.0858 0.8355
6.0953 0.8405
6.1105 0.8455
6.1282 0.8505
6.1408 0.8555
6.1583 0.8605
6.1719 0.8655
6.1962 0.8705
6.2156 0.8755
6.2264 0.8805
6.2452 0.8855
6.2617 0.8905
6.2727 0.8955
6.2972 0.9005
6.3115 0.9055
6.3433 0.9105
6.3565 0.9155
6.3734 0.9205
6.4006 0.9255
6.4234 0.9305
6.4349 0.9355
6.4566 0.9405
6.4662 0.9455
6.4961 0.9505
6.5127 0.9555
6.5342 0.9605
6.5606 0.9655
6.5906 0.9705
6.6198 0.9755
6.6577 0.9805
6.6991 0.9855
6.7412 0.9905
6.8021 0.9955


==> Figures/conv_6_CDF_rn.dat <==
0.0023759 0.0005
0.1246 0.0055
0.39293 0.0105
0.90648 0.0155
1.4005 0.0205
1.7198 0.0255
2.2799 0.0305
2.7371 0.0355
3.0834 0.0405
3.4239 0.0455
3.6302 0.0505
3.875 0.0555
3.9892 0.0605
4.2452 0.0655
4.4201 0.0705
4.5457 0.0755
4.6603 0.0805
4.8604 0.0855
4.9049 0.0905
5.0222 0.0955
5.1833 0.1005
5.282 0.1055
5.3514 0.1105
5.3814 0.1155
5.3992 0.1205
5.4312 0.1255
5.4552 0.1305
5.4689 0.1355
5.478 0.1405
5.4925 0.1455
5.501 0.1505
5.5139 0.1555
5.5258 0.1605
5.5371 0.1655
5.5433 0.1705
5.5601 0.1755
5.5722 0.1805
5.5826 0.1855
5.5891 0.1905
5.5946 0.1955
5.6043 0.2005
5.6159 0.2055
5.6238 0.2105
5.6307 0.2155
5.636 0.2205
5.6443 0.2255
5.6495 0.2305
5.6586 0.2355
5.6646 0.2405
5.6744 0.2455
5.6794 0.2505
5.688 0.2555
5.6968 0.2605
5.7027 0.2655
5.7115 0.2705
5.7204 0.2755
5.7264 0.2805
5.7337 0.2855
5.7405 0.2905
5.7474 0.2955
5.7543 0.3005
5.7609 0.3055
5.7708 0.3105
5.7744 0.3155
5.7808 0.3205
5.7895 0.3255
5.7992 0.3305
5.8113 0.3355
5.8173 0.3405
5.825 0.3455
5.8305 0.3505
5.8334 0.3555
5.8403 0.3605
5.8504 0.3655
5.8587 0.3705
5.8639 0.3755
5.8738 0.3805
5.8855 0.3855
5.8908 0.3905
5.9004 0.3955
5.9096 0.4005
5.9192 0.4055
5.9292 0.4105
5.938 0.4155
5.9464 0.4205
5.9502 0.4255
5.9596 0.4305
5.9664 0.4355
5.9733 0.4405
5.9846 0.4455
5.9963 0.4505
6.0048 0.4555
6.0138 0.4605
6.0199 0.4655
6.0295 0.4705
6.0374 0.4755
6.0455 0.4805
6.0529 0.4855
6.0632 0.4905
6.0692 0.4955
6.0776 0.5005
6.0871 0.5055
6.0965 0.5105
6.1074 0.5155
6.1148 0.5205
6.1195 0.5255
6.1297 0.5305
6.1362 0.5355
6.1416 0.5405
6.1508 0.5455
6.1594 0.5505
6.1695 0.5555
6.1799 0.5605
6.187 0.5655
6.1978 0.5705
6.2047 0.5755
6.2162 0.5805
6.2276 0.5855
6.2369 0.5905
6.2455 0.5955
6.251 0.6005
6.2685 0.6055
6.279 0.6105
6.2906 0.6155
6.299 0.6205
6.3061 0.6255
6.3169 0.6305
6.3244 0.6355
6.3298 0.6405
6.3387 0.6455
6.3541 0.6505
6.3648 0.6555
6.3731 0.6605
6.3835 0.6655
6.3912 0.6705
6.3951 0.6755
6.408 0.6805
6.4163 0.6855
6.4272 0.6905
6.4359 0.6955
6.4477 0.7005
6.4546 0.7055
6.463 0.7105
6.4727 0.7155
6.4799 0.7205
6.487 0.7255
6.4987 0.7305
6.5056 0.7355
6.5122 0.7405
6.5212 0.7455
6.5324 0.7505
6.5413 0.7555
6.5522 0.7605
6.5572 0.7655
6.5841 0.7705
6.5924 0.7755
6.6104 0.7805
6.6321 0.7855
6.6419 0.7905
6.6576 0.7955
6.6675 0.8005
6.6784 0.8055
6.6885 0.8105
6.6964 0.8155
6.7133 0.8205
6.7287 0.8255
6.7415 0.8305
6.7589 0.8355
6.7712 0.8405
6.7821 0.8455
6.795 0.8505
6.8112 0.8555
6.8198 0.8605
6.8345 0.8655
6.847 0.8705
6.8618 0.8755
6.8851 0.8805
6.8977 0.8855
6.9099 0.8905
6.9303 0.8955
6.9423 0.9005
6.9627 0.9055
6.9839 0.9105
7.0012 0.9155
7.0141 0.9205
7.0452 0.9255
7.0622 0.9305
7.0874 0.9355
7.1075 0.9405
7.1307 0.9455
7.1488 0.9505
7.166 0.9555
7.1939 0.9605
7.2218 0.9655
7.2476 0.9705
7.2738 0.9755
7.3008 0.9805
7.3272 0.9855
7.3557 0.9905
7.4 0.9955


==> Figures/pin_2_CDF_no_rn.dat <==
3.4697 0.0005
4.0989 0.0055
4.2778 0.0105
4.4184 0.0155
4.5353 0.0205
4.6226 0.0255
4.672 0.0305
4.7342 0.0355
4.7778 0.0405
4.8358 0.0455
4.9017 0.0505
4.9453 0.0555
4.9808 0.0605
5.0406 0.0655
5.085 0.0705
5.0959 0.0755
5.137 0.0805
5.1657 0.0855
5.1916 0.0905
5.2366 0.0955
5.2649 0.1005
5.2959 0.1055
5.3081 0.1105
5.3488 0.1155
5.39 0.1205
5.4307 0.1255
5.4443 0.1305
5.4713 0.1355
5.4934 0.1405
5.5178 0.1455
5.5278 0.1505
5.54 0.1555
5.5644 0.1605
5.5918 0.1655
5.6029 0.1705
5.6278 0.1755
5.6562 0.1805
5.6943 0.1855
5.7181 0.1905
5.7367 0.1955
5.7548 0.2005
5.7697 0.2055
5.7841 0.2105
5.8152 0.2155
5.8353 0.2205
5.8506 0.2255
5.8627 0.2305
5.8818 0.2355
5.9121 0.2405
5.93 0.2455
5.9469 0.2505
5.9712 0.2555
5.9935 0.2605
6.0092 0.2655
6.0278 0.2705
6.0517 0.2755
6.0684 0.2805
6.0896 0.2855
6.1177 0.2905
6.1349 0.2955
6.1512 0.3005
6.174 0.3055
6.1919 0.3105
6.2107 0.3155
6.2301 0.3205
6.243 0.3255
6.2614 0.3305
6.2745 0.3355
6.3014 0.3405
6.3199 0.3455
6.3426 0.3505
6.3554 0.3555
6.3778 0.3605
6.3937 0.3655
6.4043 0.3705
6.4293 0.3755
6.4409 0.3805
6.4595 0.3855
6.4693 0.3905
6.4876 0.3955
6.5059 0.4005
6.5228 0.4055
6.533 0.4105
6.5434 0.4155
6.554 0.4205
6.5692 0.4255
6.5793 0.4305
6.5934 0.4355
6.6033 0.4405
6.6185 0.4455
6.6358 0.4505
6.6543 0.4555
6.6697 0.4605
6.6958 0.4655
6.7117 0.4705
6.7221 0.4755
6.7311 0.4805
6.7385 0.4855
6.747 0.4905
6.7691 0.4955
6.7764 0.5005
6.7955 0.5055
6.8047 0.5105
6.8202 0.5155
6.8354 0.5205
6.844 0.5255
6.8551 0.5305
6.8779 0.5355
6.8859 0.5405
6.8945 0.5455
6.9118 0.5505
6.9373 0.5555
6.9504 0.5605
6.962 0.5655
6.9756 0.5705
6.988 0.5755
7.0043 0.5805
7.013 0.5855
7.0288 0.5905
7.0385 0.5955
7.0514 0.6005
7.0675 0.6055
7.076 0.6105
7.0865 0.6155
7.109 0.6205
7.1257 0.6255
7.1427 0.6305
7.1564 0.6355
7.1666 0.6405
7.1744 0.6455
7.1887 0.6505
7.1996 0.6555
7.209 0.6605
7.2222 0.6655
7.2326 0.6705
7.2627 0.6755
7.2782 0.6805
7.2946 0.6855
7.3045 0.6905
7.3194 0.6955
7.3291 0.7005
7.3483 0.7055
7.3597 0.7105
7.3694 0.7155
7.3796 0.7205
7.3917 0.7255
7.4067 0.7305
7.4279 0.7355
7.447 0.7405
7.464 0.7455
7.481 0.7505
7.4965 0.7555
7.5059 0.7605
7.5313 0.7655
7.5485 0.7705
7.5649 0.7755
7.5833 0.7805
7.6162 0.7855
7.6331 0.7905
7.6584 0.7955
7.6689 0.8005
7.6986 0.8055
7.7121 0.8105
7.7458 0.8155
7.7606 0.8205
7.7794 0.8255
7.7956 0.8305
7.8175 0.8355
7.8395 0.8405
7.8604 0.8455
7.8788 0.8505
7.9058 0.8555
7.9272 0.8605
7.9422 0.8655
7.9584 0.8705
7.9832 0.8755
8.0134 0.8805
8.0504 0.8855
8.0815 0.8905
8.1274 0.8955
8.1889 0.9005
8.2208 0.9055
8.2499 0.9105
8.2905 0.9155
8.3398 0.9205
8.3922 0.9255
8.4387 0.9305
8.4939 0.9355
8.5299 0.9405
8.5613 0.9455
8.6091 0.9505
8.6539 0.9555
8.7104 0.9605
8.7711 0.9655
8.8341 0.9705
8.8904 0.9755
8.9608 0.9805
9.0095 0.9855
9.0787 0.9905
9.2058 0.9955


==> Figures/pin_2_CDF_rn.dat <==
4.9267 0.0005
5.2006 0.0055
5.3459 0.0105
5.4391 0.0155
5.5782 0.0205
5.6724 0.0255
5.7253 0.0305
5.7955 0.0355
5.8586 0.0405
5.9142 0.0455
5.9631 0.0505
6.0018 0.0555
6.0637 0.0605
6.1217 0.0655
6.1792 0.0705
6.2337 0.0755
6.2942 0.0805
6.3239 0.0855
6.3804 0.0905
6.4115 0.0955
6.4455 0.1005
6.4779 0.1055
6.5282 0.1105
6.5523 0.1155
6.6035 0.1205
6.6584 0.1255
6.6959 0.1305
6.7219 0.1355
6.7442 0.1405
6.788 0.1455
6.8064 0.1505
6.8397 0.1555
6.8607 0.1605
6.9006 0.1655
6.9208 0.1705
6.9472 0.1755
6.9682 0.1805
6.9908 0.1855
7.0216 0.1905
7.0456 0.1955
7.0717 0.2005
7.0942 0.2055
7.1146 0.2105
7.1459 0.2155
7.1652 0.2205
7.2014 0.2255
7.2371 0.2305
7.2559 0.2355
7.2794 0.2405
7.2892 0.2455
7.3052 0.2505
7.3256 0.2555
7.3535 0.2605
7.3694 0.2655
7.3815 0.2705
7.3936 0.2755
7.4091 0.2805
7.4272 0.2855
7.4398 0.2905
7.4535 0.2955
7.4712 0.3005
7.4808 0.3055
7.4921 0.3105
7.5091 0.3155
7.5169 0.3205
7.5287 0.3255
7.5378 0.3305
7.5452 0.3355
7.5551 0.3405
7.5606 0.3455
7.5711 0.3505
7.5775 0.3555
7.5827 0.3605
7.5892 0.3655
7.5971 0.3705
7.6031 0.3755
7.6124 0.3805
7.6212 0.3855
7.6295 0.3905
7.641 0.3955
7.6556 0.4005
7.6647 0.4055
7.6725 0.4105
7.6772 0.4155
7.6848 0.4205
7.6918 0.4255
7.6973 0.4305
7.7032 0.4355
7.7128 0.4405
7.7186 0.4455
7.7235 0.4505
7.7323 0.4555
7.7385 0.4605
7.7492 0.4655
7.7541 0.4705
7.7584 0.4755
7.7667 0.4805
7.7747 0.4855
7.784 0.4905
7.7938 0.4955
7.8021 0.5005
7.8075 0.5055
7.8157 0.5105
7.8221 0.5155
7.8353 0.5205
7.8437 0.5255
7.8562 0.5305
7.8683 0.5355
7.8792 0.5405
7.8928 0.5455
7.9053 0.5505
7.9152 0.5555
7.9247 0.5605
7.9353 0.5655
7.9417 0.5705
7.95 0.5755
7.9627 0.5805
7.9741 0.5855
7.9925 0.5905
7.9997 0.5955
8.0054 0.6005
8.0166 0.6055
8.0298 0.6105
8.0461 0.6155
8.0572 0.6205
8.0682 0.6255
8.0764 0.6305
8.0921 0.6355
8.0989 0.6405
8.1083 0.6455
8.1199 0.6505
8.1418 0.6555
8.1564 0.6605
8.1673 0.6655
8.1761 0.6705
8.1905 0.6755
8.1985 0.6805
8.2108 0.6855
8.2243 0.6905
8.237 0.6955
8.2479 0.7005
8.2553 0.7055
8.266 0.7105
8.2793 0.7155
8.2905 0.7205
8.2991 0.7255
8.3131 0.7305
8.3318 0.7355
8.3468 0.7405
8.3571 0.7455
8.3641 0.7505
8.371 0.7555
8.3885 0.7605
8.419 0.7655
8.4325 0.7705
8.4394 0.7755
8.4591 0.7805
8.4722 0.7855
8.4869 0.7905
8.509 0.7955
8.5182 0.8005
8.5285 0.8055
8.5425 0.8105
8.5681 0.8155
8.5865 0.8205
8.6019 0.8255
8.6168 0.8305
8.6401 0.8355
8.6548 0.8405
8.674 0.8455
8.6975 0.8505
8.7204 0.8555
8.7458 0.8605
8.775 0.8655
8.8266 0.8705
8.8613 0.8755
8.9006 0.8805
8.9102 0.8855
8.9332 0.8905
8.9624 0.8955
8.9832 0.9005
9.021 0.9055
9.0524 0.9105
9.0895 0.9155
9.1195 0.9205
9.1367 0.9255
9.1665 0.9305
9.1868 0.9355
9.2146 0.9405
9.2664 0.9455
9.2857 0.9505
9.3269 0.9555
9.3472 0.9605
9.4034 0.9655
9.4231 0.9705
9.4469 0.9755
9.4713 0.9805
9.5082 0.9855
9.5288 0.9905
9.5786 0.9955


==> Figures/pin_4_CDF_no_rn.dat <==
4.6455 0.0005
5.3398 0.0055
5.6425 0.0105
5.8419 0.0155
5.9071 0.0205
6.0311 0.0255
6.1044 0.0305
6.184 0.0355
6.241 0.0405
6.3047 0.0455
6.3568 0.0505
6.4092 0.0555
6.4844 0.0605
6.5127 0.0655
6.5452 0.0705
6.5737 0.0755
6.6088 0.0805
6.6489 0.0855
6.6812 0.0905
6.7341 0.0955
6.7685 0.1005
6.7883 0.1055
6.8086 0.1105
6.8536 0.1155
6.8672 0.1205
6.8915 0.1255
6.9251 0.1305
6.9649 0.1355
6.9973 0.1405
7.0206 0.1455
7.0462 0.1505
7.0654 0.1555
7.0913 0.1605
7.1169 0.1655
7.1296 0.1705
7.1396 0.1755
7.1652 0.1805
7.1843 0.1855
7.2015 0.1905
7.2261 0.1955
7.2477 0.2005
7.2694 0.2055
7.2905 0.2105
7.3133 0.2155
7.3335 0.2205
7.3551 0.2255
7.3735 0.2305
7.3922 0.2355
7.4157 0.2405
7.4417 0.2455
7.4596 0.2505
7.48 0.2555
7.4946 0.2605
7.5115 0.2655
7.5313 0.2705
7.5474 0.2755
7.5598 0.2805
7.5933 0.2855
7.6175 0.2905
7.6351 0.2955
7.6497 0.3005
7.6662 0.3055
7.6759 0.3105
7.6897 0.3155
7.7095 0.3205
7.7195 0.3255
7.738 0.3305
7.7521 0.3355
7.7643 0.3405
7.7778 0.3455
7.7923 0.3505
7.8088 0.3555
7.8227 0.3605
7.8418 0.3655
7.8528 0.3705
7.867 0.3755
7.8879 0.3805
7.916 0.3855
7.9359 0.3905
7.9504 0.3955
7.9573 0.4005
7.9678 0.4055
7.9861 0.4105
7.9943 0.4155
8.0054 0.4205
8.0284 0.4255
8.0378 0.4305
8.0505 0.4355
8.0614 0.4405
8.0698 0.4455
8.0816 0.4505
8.0957 0.4555
8.1216 0.4605
8.1349 0.4655
8.1426 0.4705
8.1527 0.4755
8.1652 0.4805
8.1754 0.4855
8.1884 0.4905
8.2039 0.4955
8.2207 0.5005
8.2315 0.5055
8.2439 0.5105
8.2516 0.5155
8.2594 0.5205
8.2744 0.5255
8.2807 0.5305
8.293 0.5355
8.3135 0.5405
8.3181 0.5455
8.334 0.5505
8.347 0.5555
8.3559 0.5605
8.3637 0.5655
8.3769 0.5705
8.3872 0.5755
8.3961 0.5805
8.4104 0.5855
8.4194 0.5905
8.4291 0.5955
8.4404 0.6005
8.4505 0.6055
8.4626 0.6105
8.4749 0.6155
8.4828 0.6205
8.4954 0.6255
8.5029 0.6305
8.5127 0.6355
8.5251 0.6405
8.5337 0.6455
8.5482 0.6505
8.5523 0.6555
8.5631 0.6605
8.5718 0.6655
8.5793 0.6705
8.5888 0.6755
8.5954 0.6805
8.618 0.6855
8.6305 0.6905
8.6383 0.6955
8.6542 0.7005
8.6655 0.7055
8.6818 0.7105
8.686 0.7155
8.6957 0.7205
8.7101 0.7255
8.7222 0.7305
8.7338 0.7355
8.7428 0.7405
8.7495 0.7455
8.7623 0.7505
8.7675 0.7555
8.7788 0.7605
8.7872 0.7655
8.801 0.7705
8.8088 0.7755
8.8178 0.7805
8.8248 0.7855
8.839 0.7905
8.8482 0.7955
8.8548 0.8005
8.8649 0.8055
8.8744 0.8105
8.8873 0.8155
8.9045 0.8205
8.9188 0.8255
8.9311 0.8305
8.9438 0.8355
8.9539 0.8405
8.9788 0.8455
8.989 0.8505
8.9996 0.8555
9.0107 0.8605
9.0192 0.8655
9.0355 0.8705
9.0582 0.8755
9.0697 0.8805
9.0864 0.8855
9.0948 0.8905
9.1019 0.8955
9.1148 0.9005
9.1375 0.9055
9.157 0.9105
9.1717 0.9155
9.1874 0.9205
9.2071 0.9255
9.2166 0.9305
9.2337 0.9355
9.2578 0.9405
9.2728 0.9455
9.287 0.9505
9.3006 0.9555
9.3335 0.9605
9.3516 0.9655
9.3806 0.9705
9.4051 0.9755
9.4419 0.9805
9.4842 0.9855
9.5551 0.9905
9.6179 0.9955


==> Figures/pin_4_CDF_rn.dat <==
6.4092 0.0005
7.3406 0.0055
7.5812 0.0105
7.7508 0.0155
7.8714 0.0205
7.9776 0.0255
8.0187 0.0305
8.0339 0.0355
8.0724 0.0405
8.0994 0.0455
8.1228 0.0505
8.1377 0.0555
8.1533 0.0605
8.1718 0.0655
8.181 0.0705
8.1927 0.0755
8.2149 0.0805
8.2378 0.0855
8.2539 0.0905
8.2625 0.0955
8.283 0.1005
8.301 0.1055
8.3126 0.1105
8.3179 0.1155
8.3316 0.1205
8.3449 0.1255
8.354 0.1305
8.3774 0.1355
8.3884 0.1405
8.3974 0.1455
8.4139 0.1505
8.4254 0.1555
8.4307 0.1605
8.4449 0.1655
8.454 0.1705
8.4682 0.1755
8.4767 0.1805
8.483 0.1855
8.4925 0.1905
8.5038 0.1955
8.512 0.2005
8.515 0.2055
8.5228 0.2105
8.5288 0.2155
8.5333 0.2205
8.5423 0.2255
8.551 0.2305
8.5595 0.2355
8.5635 0.2405
8.5705 0.2455
8.5748 0.2505
8.5815 0.2555
8.5881 0.2605
8.5969 0.2655
8.6029 0.2705
8.6077 0.2755
8.6139 0.2805
8.6179 0.2855
8.6254 0.2905
8.6332 0.2955
8.64 0.3005
8.6432 0.3055
8.6488 0.3105
8.6558 0.3155
8.6618 0.3205
8.6726 0.3255
8.6766 0.3305
8.6864 0.3355
8.6964 0.3405
8.7025 0.3455
8.7082 0.3505
8.717 0.3555
8.7231 0.3605
8.7299 0.3655
8.7358 0.3705
8.7445 0.3755
8.7509 0.3805
8.7612 0.3855
8.7671 0.3905
8.7731 0.3955
8.779 0.4005
8.7849 0.4055
8.7901 0.4105
8.7932 0.4155
8.7992 0.4205
8.8047 0.4255
8.8083 0.4305
8.8161 0.4355
8.8199 0.4405
8.8243 0.4455
8.8302 0.4505
8.8342 0.4555
8.8387 0.4605
8.8437 0.4655
8.8501 0.4705
8.8531 0.4755
8.8591 0.4805
8.8625 0.4855
8.8682 0.4905
8.871 0.4955
8.8774 0.5005
8.8847 0.5055
8.8906 0.5105
8.8966 0.5155
8.9006 0.5205
8.9067 0.5255
8.9123 0.5305
8.9163 0.5355
8.9223 0.5405
8.9292 0.5455
8.9315 0.5505
8.9353 0.5555
8.9402 0.5605
8.945 0.5655
8.9498 0.5705
8.9539 0.5755
8.9589 0.5805
8.9626 0.5855
8.9686 0.5905
8.9731 0.5955
8.9794 0.6005
8.9851 0.6055
8.9903 0.6105
8.9967 0.6155
9.0049 0.6205
9.0138 0.6255
9.0226 0.6305
9.0253 0.6355
9.0311 0.6405
9.0353 0.6455
9.0404 0.6505
9.0447 0.6555
9.0482 0.6605
9.053 0.6655
9.0582 0.6705
9.0628 0.6755
9.0668 0.6805
9.07 0.6855
9.0744 0.6905
9.0785 0.6955
9.086 0.7005
9.0918 0.7055
9.0959 0.7105
9.1004 0.7155
9.1067 0.7205
9.1128 0.7255
9.121 0.7305
9.1287 0.7355
9.1338 0.7405
9.1414 0.7455
9.1454 0.7505
9.1522 0.7555
9.1576 0.7605
9.1619 0.7655
9.1656 0.7705
9.1709 0.7755
9.1742 0.7805
9.1786 0.7855
9.1856 0.7905
9.191 0.7955
9.1942 0.8005
9.2008 0.8055
9.2091 0.8105
9.2153 0.8155
9.2184 0.8205
9.2231 0.8255
9.2307 0.8305
9.2379 0.8355
9.2448 0.8405
9.2509 0.8455
9.2571 0.8505
9.2688 0.8555
9.2829 0.8605
9.2872 0.8655
9.2972 0.8705
9.3078 0.8755
9.314 0.8805
9.3213 0.8855
9.3298 0.8905
9.3399 0.8955
9.3541 0.9005
9.3623 0.9055
9.3778 0.9105
9.3844 0.9155
9.3951 0.9205
9.4022 0.9255
9.4175 0.9305
9.4283 0.9355
9.446 0.9405
9.46 0.9455
9.4746 0.9505
9.4863 0.9555
9.5054 0.9605
9.5142 0.9655
9.5278 0.9705
9.5462 0.9755
9.5814 0.9805
9.6029 0.9855
9.6388 0.9905
9.6762 0.9955


==> Figures/pin_6_CDF_no_rn.dat <==
6.4962 0.00066667
7.0354 0.0073333
7.2287 0.014
7.3269 0.020667
7.4729 0.027333
7.5629 0.034
7.6221 0.040667
7.6651 0.047333
7.7294 0.054
7.799 0.060667
7.8491 0.067333
7.895 0.074
7.9292 0.080667
7.9701 0.087333
8.0065 0.094
8.0293 0.10067
8.0831 0.10733
8.1169 0.114
8.1304 0.12067
8.1565 0.12733
8.1804 0.134
8.1932 0.14067
8.2194 0.14733
8.244 0.154
8.2698 0.16067
8.3205 0.16733
8.3492 0.174
8.3712 0.18067
8.3997 0.18733
8.4323 0.194
8.4528 0.20067
8.4655 0.20733
8.5067 0.214
8.5179 0.22067
8.5454 0.22733
8.5691 0.234
8.5834 0.24067
8.6017 0.24733
8.6161 0.254
8.633 0.26067
8.6421 0.26733
8.6551 0.274
8.6667 0.28067
8.6914 0.28733
8.7042 0.294
8.7253 0.30067
8.7405 0.30733
8.7541 0.314
8.7715 0.32067
8.7952 0.32733
8.8084 0.334
8.8179 0.34067
8.8315 0.34733
8.854 0.354
8.8682 0.36067
8.884 0.36733
8.8981 0.374
8.9078 0.38067
8.9203 0.38733
8.9408 0.394
8.9496 0.40067
8.9547 0.40733
8.9773 0.414
8.986 0.42067
9.0057 0.42733
9.0237 0.434
9.0431 0.44067
9.0549 0.44733
9.0652 0.454
9.0836 0.46067
9.1001 0.46733
9.1123 0.474
9.1278 0.48067
9.1447 0.48733
9.1578 0.494
9.167 0.50067
9.176 0.50733
9.184 0.514
9.1947 0.52067
9.2068 0.52733
9.2147 0.534
9.2339 0.54067
9.2484 0.54733
9.26 0.554
9.2724 0.56067
9.2802 0.56733
9.2896 0.574
9.3028 0.58067
9.3131 0.58733
9.3195 0.594
9.3297 0.60067
9.3389 0.60733
9.3517 0.614
9.3673 0.62067
9.3751 0.62733
9.3881 0.634
9.3951 0.64067
9.4101 0.64733
9.4214 0.654
9.4316 0.66067
9.4473 0.66733
9.4577 0.674
9.4695 0.68067
9.4864 0.68733
9.4952 0.694
9.509 0.70067
9.5162 0.70733
9.5251 0.714
9.5363 0.72067
9.5514 0.72733
9.5614 0.734
9.5763 0.74067
9.5914 0.74733
9.604 0.754
9.6144 0.76067
9.6272 0.76733
9.6346 0.774
9.6488 0.78067
9.6585 0.78733
9.6746 0.794
9.6841 0.80067
9.6922 0.80733
9.6952 0.814
9.7039 0.82067
9.7116 0.82733
9.7217 0.834
9.7356 0.84067
9.749 0.84733
9.7607 0.854
9.7696 0.86067
9.7845 0.86733
9.795 0.874
9.8092 0.88067
9.8176 0.88733
9.8305 0.894
9.8426 0.90067
9.8595 0.90733
9.8741 0.914
9.8881 0.92067
9.9025 0.92733
9.9153 0.934
9.925 0.94067
9.9407 0.94733
9.9712 0.954
9.9831 0.96067
10.009 0.96733
10.022 0.974
10.058 0.98067
10.083 0.98733
10.155 0.994


==> Figures/pin_6_CDF_rn.dat <==
8.5635 0.001
8.8831 0.011
8.9744 0.021
9.0309 0.031
9.0693 0.041
9.121 0.051
9.1834 0.061
9.1998 0.071
9.2268 0.081
9.2431 0.091
9.2642 0.101
9.2847 0.111
9.3005 0.121
9.3271 0.131
9.3427 0.141
9.3542 0.151
9.3786 0.161
9.3912 0.171
9.3985 0.181
9.4098 0.191
9.4293 0.201
9.4391 0.211
9.447 0.221
9.4612 0.231
9.4688 0.241
9.4806 0.251
9.4953 0.261
9.5068 0.271
9.5152 0.281
9.5259 0.291
9.5395 0.301
9.5488 0.311
9.56 0.321
9.5715 0.331
9.5783 0.341
9.5908 0.351
9.6048 0.361
9.6109 0.371
9.6188 0.381
9.6271 0.391
9.6351 0.401
9.6472 0.411
9.6532 0.421
9.6618 0.431
9.6699 0.441
9.6804 0.451
9.6895 0.461
9.6939 0.471
9.7 0.481
9.7072 0.491
9.7146 0.501
9.7239 0.511
9.7304 0.521
9.7417 0.531
9.7498 0.541
9.7597 0.551
9.7673 0.561
9.7723 0.571
9.7769 0.581
9.7813 0.591
9.7873 0.601
9.7983 0.611
9.8048 0.621
9.8144 0.631
9.8251 0.641
9.8316 0.651
9.8397 0.661
9.8429 0.671
9.8489 0.681
9.8547 0.691
9.8583 0.701
9.8672 0.711
9.8786 0.721
9.8859 0.731
9.8906 0.741
9.8952 0.751
9.9035 0.761
9.9153 0.771
9.9211 0.781
9.9301 0.791
9.9365 0.801
9.9465 0.811
9.9564 0.821
9.9664 0.831
9.9752 0.841
9.9832 0.851
9.9906 0.861
10.001 0.871
10.004 0.881
10.011 0.891
10.022 0.901
10.026 0.911
10.032 0.921
10.044 0.931
10.057 0.941
10.073 0.951
10.098 0.961
10.11 0.971
10.133 0.981
10.171 0.991


==> Figures/single_conv_CDF.dat <==
0 0.0001
0 0.0011
0 0.0021
0 0.0031
0 0.0041
0 0.0051
0 0.0061
0 0.0071
0 0.0081
0 0.0091
0 0.0101
0 0.0111
0 0.0121
0 0.0131
0 0.0141
0 0.0151
0 0.0161
0 0.0171
0 0.0181
0 0.0191
0 0.0201
0 0.0211
0 0.0221
0 0.0231
0 0.0241
0 0.0251
0 0.0261
0 0.0271
0 0.0281
0 0.0291
0 0.0301
0 0.0311
0 0.0321
0 0.0331
0 0.0341
0 0.0351
0 0.0361
0 0.0371
0 0.0381
0 0.0391
0 0.0401
0 0.0411
0 0.0421
0 0.0431
0 0.0441
0 0.0451
0 0.0461
0 0.0471
0 0.0481
0 0.0491
0 0.0501
0 0.0511
0 0.0521
0 0.0531
0 0.0541
0 0.0551
0 0.0561
0 0.0571
0 0.0581
0 0.0591
0 0.0601
0 0.0611
0 0.0621
0 0.0631
0 0.0641
0 0.0651
0 0.0661
0 0.0671
0 0.0681
0 0.0691
0 0.0701
0 0.0711
0 0.0721
0 0.0731
0.0063747 0.0741
0.014858 0.0751
0.019508 0.0761
0.023478 0.0771
0.028554 0.0781
0.034507 0.0791
0.039615 0.0801
0.04356 0.0811
0.048145 0.0821
0.051704 0.0831
0.055218 0.0841
0.059003 0.0851
0.066453 0.0861
0.070632 0.0871
0.075507 0.0881
0.080525 0.0891
0.085597 0.0901
0.089379 0.0911
0.093975 0.0921
0.099951 0.0931
0.10515 0.0941
0.10752 0.0951
0.1096 0.0961
0.11604 0.0971
0.11958 0.0981
0.12445 0.0991
0.1277 0.1001
0.13133 0.1011
0.13571 0.1021
0.13837 0.1031
0.14214 0.1041
0.14832 0.1051
0.15062 0.1061
0.15377 0.1071
0.15749 0.1081
0.16094 0.1091
0.16504 0.1101
0.16772 0.1111
0.1713 0.1121
0.17333 0.1131
0.17597 0.1141
0.1801 0.1151
0.18241 0.1161
0.18504 0.1171
0.18959 0.1181
0.19382 0.1191
0.1968 0.1201
0.19966 0.1211
0.20253 0.1221
0.20515 0.1231
0.20705 0.1241
0.21194 0.1251
0.21676 0.1261
0.22234 0.1271
0.22556 0.1281
0.2299 0.1291
0.23383 0.1301
0.2362 0.1311
0.23921 0.1321
0.24059 0.1331
0.24523 0.1341
0.24927 0.1351
0.25277 0.1361
0.25573 0.1371
0.25883 0.1381
0.26285 0.1391
0.26469 0.1401
0.26731 0.1411
0.27059 0.1421
0.27483 0.1431
0.27712 0.1441
0.28008 0.1451
0.2835 0.1461
0.28553 0.1471
0.28816 0.1481
0.29053 0.1491
0.29313 0.1501
0.29512 0.1511
0.29763 0.1521
0.29998 0.1531
0.30362 0.1541
0.307 0.1551
0.30865 0.1561
0.31232 0.1571
0.31618 0.1581
0.31875 0.1591
0.3214 0.1601
0.32482 0.1611
0.32893 0.1621
0.33106 0.1631
0.3328 0.1641
0.33518 0.1651
0.33697 0.1661
0.33913 0.1671
0.3417 0.1681
0.34543 0.1691
0.34856 0.1701
0.35045 0.1711
0.35351 0.1721
0.35545 0.1731
0.35798 0.1741
0.36206 0.1751
0.36275 0.1761
0.36509 0.1771
0.36872 0.1781
0.37109 0.1791
0.37484 0.1801
0.37741 0.1811
0.38004 0.1821
0.38349 0.1831
0.3863 0.1841
0.38988 0.1851
0.39228 0.1861
0.39599 0.1871
0.39896 0.1881
0.40157 0.1891
0.40437 0.1901
0.40777 0.1911
0.40953 0.1921
0.41128 0.1931
0.41457 0.1941
0.4178 0.1951
0.41923 0.1961
0.42139 0.1971
0.42558 0.1981
0.42972 0.1991
0.43082 0.2001
0.43378 0.2011
0.43763 0.2021
0.43921 0.2031
0.44214 0.2041
0.44397 0.2051
0.44553 0.2061
0.44813 0.2071
0.45115 0.2081
0.45299 0.2091
0.45645 0.2101
0.46148 0.2111
0.46423 0.2121
0.46663 0.2131
0.46848 0.2141
0.47071 0.2151
0.47569 0.2161
0.47759 0.2171
0.48187 0.2181
0.48444 0.2191
0.4886 0.2201
0.48988 0.2211
0.49204 0.2221
0.49489 0.2231
0.49739 0.2241
0.50075 0.2251
0.50529 0.2261
0.50816 0.2271
0.51138 0.2281
0.51401 0.2291
0.5158 0.2301
0.51931 0.2311
0.52195 0.2321
0.52389 0.2331
0.52671 0.2341
0.53 0.2351
0.53189 0.2361
0.53365 0.2371
0.53687 0.2381
0.53895 0.2391
0.54173 0.2401
0.54367 0.2411
0.54507 0.2421
0.54865 0.2431
0.55139 0.2441
0.55405 0.2451
0.55718 0.2461
0.55989 0.2471
0.56176 0.2481
0.56552 0.2491
0.5694 0.2501
0.57216 0.2511
0.57391 0.2521
0.57614 0.2531
0.57973 0.2541
0.58386 0.2551
0.58771 0.2561
0.59153 0.2571
0.59365 0.2581
0.59538 0.2591
0.59822 0.2601
0.60147 0.2611
0.60468 0.2621
0.60971 0.2631
0.61282 0.2641
0.61639 0.2651
0.61846 0.2661
0.62093 0.2671
0.62389 0.2681
0.62658 0.2691
0.62871 0.2701
0.63097 0.2711
0.63265 0.2721
0.63462 0.2731
0.63644 0.2741
0.63931 0.2751
0.64286 0.2761
0.64553 0.2771
0.64786 0.2781
0.6504 0.2791
0.65354 0.2801
0.65632 0.2811
0.65747 0.2821
0.6606 0.2831
0.66213 0.2841
0.66383 0.2851
0.66544 0.2861
0.66815 0.2871
0.66955 0.2881
0.67285 0.2891
0.67614 0.2901
0.6778 0.2911
0.6815 0.2921
0.68338 0.2931
0.68593 0.2941
0.68848 0.2951
0.69077 0.2961
0.69306 0.2971
0.69574 0.2981
0.69809 0.2991
0.7013 0.3001
0.7051 0.3011
0.70681 0.3021
0.70935 0.3031
0.71249 0.3041
0.71396 0.3051
0.71643 0.3061
0.7185 0.3071
0.72154 0.3081
0.72276 0.3091
0.72489 0.3101
0.72669 0.3111
0.72947 0.3121
0.73288 0.3131
0.73607 0.3141
0.73879 0.3151
0.74088 0.3161
0.74415 0.3171
0.74712 0.3181
0.7499 0.3191
0.75382 0.3201
0.75724 0.3211
0.76177 0.3221
0.76467 0.3231
0.76771 0.3241
0.76892 0.3251
0.77102 0.3261
0.77409 0.3271
0.77536 0.3281
0.77712 0.3291
0.77931 0.3301
0.78229 0.3311
0.7865 0.3321
0.79046 0.3331
0.79226 0.3341
0.79576 0.3351
0.79722 0.3361
0.79855 0.3371
0.80186 0.3381
0.80427 0.3391
0.80649 0.3401
0.81034 0.3411
0.81296 0.3421
0.81567 0.3431
0.81878 0.3441
0.82221 0.3451
0.82422 0.3461
0.82708 0.3471
0.82957 0.3481
0.83107 0.3491
0.83278 0.3501
0.83624 0.3511
0.84014 0.3521
0.84291 0.3531
0.84641 0.3541
0.84989 0.3551
0.85365 0.3561
0.85536 0.3571
0.85785 0.3581
0.86086 0.3591
0.8632 0.3601
0.8646 0.3611
0.86711 0.3621
0.87128 0.3631
0.87419 0.3641
0.87624 0.3651
0.87991 0.3661
0.88268 0.3671
0.886 0.3681
0.88751 0.3691
0.89075 0.3701
0.89297 0.3711
0.89505 0.3721
0.8963 0.3731
0.89878 0.3741
0.90007 0.3751
0.90213 0.3761
0.90472 0.3771
0.90717 0.3781
0.90825 0.3791
0.91177 0.3801
0.91408 0.3811
0.91675 0.3821
0.91851 0.3831
0.92064 0.3841
0.92583 0.3851
0.92809 0.3861
0.93056 0.3871
0.93481 0.3881
0.93832 0.3891
0.94167 0.3901
0.94638 0.3911
0.94898 0.3921
0.95335 0.3931
0.95574 0.3941
0.95799 0.3951
0.96144 0.3961
0.96525 0.3971
0.96843 0.3981
0.97196 0.3991
0.97423 0.4001
0.977 0.4011
0.98073 0.4021
0.98305 0.4031
0.98617 0.4041
0.98927 0.4051
0.99282 0.4061
0.99533 0.4071
0.99711 0.4081
1.0006 0.4091
1.0041 0.4101
1.008 0.4111
1.0102 0.4121
1.013 0.4131
1.0156 0.4141
1.0194 0.4151
1.0231 0.4161
1.0268 0.4171
1.0285 0.4181
1.031 0.4191
1.0339 0.4201
1.0366 0.4211
1.0393 0.4221
1.043 0.4231
1.0463 0.4241
1.05 0.4251
1.0526 0.4261
1.0545 0.4271
1.059 0.4281
1.0621 0.4291
1.0647 0.4301
1.0689 0.4311
1.0728 0.4321
1.0754 0.4331
1.0783 0.4341
1.0821 0.4351
1.0857 0.4361
1.0888 0.4371
1.0924 0.4381
1.094 0.4391
1.0972 0.4401
1.101 0.4411
1.105 0.4421
1.1083 0.4431
1.1112 0.4441
1.1134 0.4451
1.117 0.4461
1.1202 0.4471
1.1237 0.4481
1.1272 0.4491
1.1298 0.4501
1.1311 0.4511
1.1343 0.4521
1.1377 0.4531
1.1426 0.4541
1.1444 0.4551
1.1477 0.4561
1.1498 0.4571
1.1536 0.4581
1.1575 0.4591
1.1616 0.4601
1.1647 0.4611
1.1676 0.4621
1.1711 0.4631
1.174 0.4641
1.1769 0.4651
1.1813 0.4661
1.1842 0.4671
1.1886 0.4681
1.1911 0.4691
1.1947 0.4701
1.1971 0.4711
1.1988 0.4721
1.2023 0.4731
1.2056 0.4741
1.208 0.4751
1.2106 0.4761
1.2155 0.4771
1.2189 0.4781
1.2232 0.4791
1.2267 0.4801
1.2289 0.4811
1.232 0.4821
1.234 0.4831
1.2377 0.4841
1.2401 0.4851
1.2429 0.4861
1.2451 0.4871
1.2482 0.4881
1.2518 0.4891
1.2544 0.4901
1.2565 0.4911
1.2599 0.4921
1.2629 0.4931
1.2659 0.4941
1.2678 0.4951
1.2706 0.4961
1.2732 0.4971
1.2752 0.4981
1.2773 0.4991
1.2795 0.5001
1.2854 0.5011
1.2894 0.5021
1.2912 0.5031
1.2952 0.5041
1.3005 0.5051
1.3025 0.5061
1.305 0.5071
1.3102 0.5081
1.3127 0.5091
1.3159 0.5101
1.3189 0.5111
1.3233 0.5121
1.3269 0.5131
1.3292 0.5141
1.332 0.5151
1.3361 0.5161
1.3409 0.5171
1.3433 0.5181
1.3463 0.5191
1.3491 0.5201
1.3511 0.5211
1.3551 0.5221
1.3584 0.5231
1.3619 0.5241
1.3644 0.5251
1.3682 0.5261
1.3711 0.5271
1.3751 0.5281
1.3788 0.5291
1.3837 0.5301
1.388 0.5311
1.3912 0.5321
1.394 0.5331
1.3979 0.5341
1.4012 0.5351
1.4063 0.5361
1.4088 0.5371
1.4141 0.5381
1.4184 0.5391
1.4218 0.5401
1.4248 0.5411
1.427 0.5421
1.4307 0.5431
1.4332 0.5441
1.4372 0.5451
1.4399 0.5461
1.4429 0.5471
1.4447 0.5481
1.4486 0.5491
1.4512 0.5501
1.4539 0.5511
1.457 0.5521
1.4612 0.5531
1.465 0.5541
1.4713 0.5551
1.4734 0.5561
1.4776 0.5571
1.4817 0.5581
1.4853 0.5591
1.4884 0.5601
1.4936 0.5611
1.496 0.5621
1.4987 0.5631
1.5034 0.5641
1.5063 0.5651
1.509 0.5661
1.5126 0.5671
1.5158 0.5681
1.5186 0.5691
1.5215 0.5701
1.527 0.5711
1.533 0.5721
1.5358 0.5731
1.5404 0.5741
1.5435 0.5751
1.5468 0.5761
1.5498 0.5771
1.5537 0.5781
1.5576 0.5791
1.562 0.5801
1.5653 0.5811
1.572 0.5821
1.5748 0.5831
1.578 0.5841
1.583 0.5851
1.5858 0.5861
1.5915 0.5871
1.5954 0.5881
1.5978 0.5891
1.5997 0.5901
1.6026 0.5911
1.6064 0.5921
1.6093 0.5931
1.6125 0.5941
1.6163 0.5951
1.6194 0.5961
1.6254 0.5971
1.6281 0.5981
1.6328 0.5991
1.639 0.6001
1.6419 0.6011
1.6451 0.6021
1.6481 0.6031
1.6516 0.6041
1.6548 0.6051
1.6591 0.6061
1.6622 0.6071
1.6649 0.6081
1.6678 0.6091
1.6691 0.6101
1.6718 0.6111
1.6759 0.6121
1.679 0.6131
1.6834 0.6141
1.6858 0.6151
1.6914 0.6161
1.6936 0.6171
1.6961 0.6181
1.6988 0.6191
1.7034 0.6201
1.7074 0.6211
1.7112 0.6221
1.7156 0.6231
1.7209 0.6241
1.7253 0.6251
1.7278 0.6261
1.7311 0.6271
1.7348 0.6281
1.7379 0.6291
1.7406 0.6301
1.7431 0.6311
1.7474 0.6321
1.7513 0.6331
1.7593 0.6341
1.7608 0.6351
1.7627 0.6361
1.7661 0.6371
1.7703 0.6381
1.7745 0.6391
1.7766 0.6401
1.7795 0.6411
1.7827 0.6421
1.7867 0.6431
1.7906 0.6441
1.7946 0.6451
1.7979 0.6461
1.8007 0.6471
1.8052 0.6481
1.8096 0.6491
1.8124 0.6501
1.8151 0.6511
1.8176 0.6521
1.8221 0.6531
1.8267 0.6541
1.8323 0.6551
1.8361 0.6561
1.8407 0.6571
1.8446 0.6581
1.849 0.6591
1.8532 0.6601
1.8571 0.6611
1.8613 0.6621
1.8643 0.6631
1.8673 0.6641
1.871 0.6651
1.8749 0.6661
1.8816 0.6671
1.8868 0.6681
1.8921 0.6691
1.8965 0.6701
1.9021 0.6711
1.9054 0.6721
1.9099 0.6731
1.9135 0.6741
1.9168 0.6751
1.9198 0.6761
1.9248 0.6771
1.9267 0.6781
1.9296 0.6791
1.9351 0.6801
1.9391 0.6811
1.9432 0.6821
1.9463 0.6831
1.9491 0.6841
1.9538 0.6851
1.9572 0.6861
1.9648 0.6871
1.9695 0.6881
1.9728 0.6891
1.9761 0.6901
1.9803 0.6911
1.9835 0.6921
1.9867 0.6931
1.9958 0.6941
2.0004 0.6951
2.004 0.6961
2.0101 0.6971
2.0147 0.6981
2.0215 0.6991
2.0262 0.7001
2.0294 0.7011
2.0312 0.7021
2.0361 0.7031
2.0434 0.7041
2.0488 0.7051
2.0544 0.7061
2.0589 0.7071
2.0669 0.7081
2.0713 0.7091
2.0753 0.7101
2.0785 0.7111
2.0815 0.7121
2.0864 0.7131
2.0892 0.7141
2.0941 0.7151
2.0965 0.7161
2.0999 0.7171
2.1084 0.7181
2.1132 0.7191
2.1166 0.7201
2.1232 0.7211
2.1287 0.7221
2.1315 0.7231
2.1377 0.7241
2.1412 0.7251
2.1471 0.7261
2.1501 0.7271
2.1563 0.7281
2.1593 0.7291
2.1641 0.7301
2.1699 0.7311
2.1748 0.7321
2.1801 0.7331
2.1828 0.7341
2.1865 0.7351
2.1908 0.7361
2.1986 0.7371
2.202 0.7381
2.206 0.7391
2.2106 0.7401
2.2175 0.7411
2.2219 0.7421
2.2258 0.7431
2.2282 0.7441
2.231 0.7451
2.2389 0.7461
2.2421 0.7471
2.2457 0.7481
2.2507 0.7491
2.2578 0.7501
2.2623 0.7511
2.2687 0.7521
2.275 0.7531
2.2798 0.7541
2.2834 0.7551
2.2908 0.7561
2.2999 0.7571
2.3034 0.7581
2.3082 0.7591
2.3134 0.7601
2.3187 0.7611
2.3244 0.7621
2.3274 0.7631
2.335 0.7641
2.3418 0.7651
2.3455 0.7661
2.3512 0.7671
2.3571 0.7681
2.3633 0.7691
2.3694 0.7701
2.3741 0.7711
2.3788 0.7721
2.385 0.7731
2.3913 0.7741
2.397 0.7751
2.4055 0.7761
2.4081 0.7771
2.4157 0.7781
2.4211 0.7791
2.4258 0.7801
2.4299 0.7811
2.4343 0.7821
2.4402 0.7831
2.4456 0.7841
2.4521 0.7851
2.4554 0.7861
2.4613 0.7871
2.4644 0.7881
2.47 0.7891
2.4761 0.7901
2.483 0.7911
2.494 0.7921
2.4981 0.7931
2.5036 0.7941
2.5072 0.7951
2.5154 0.7961
2.5227 0.7971
2.5281 0.7981
2.5339 0.7991
2.5443 0.8001
2.5514 0.8011
2.5562 0.8021
2.5627 0.8031
2.5674 0.8041
2.574 0.8051
2.5806 0.8061
2.5849 0.8071
2.5903 0.8081
2.5976 0.8091
2.6058 0.8101
2.6134 0.8111
2.6191 0.8121
2.6228 0.8131
2.6317 0.8141
2.6407 0.8151
2.6502 0.8161
2.6616 0.8171
2.67 0.8181
2.679 0.8191
2.6885 0.8201
2.6953 0.8211
2.7019 0.8221
2.7093 0.8231
2.7156 0.8241
2.7216 0.8251
2.7263 0.8261
2.732 0.8271
2.738 0.8281
2.7434 0.8291
2.7501 0.8301
2.7548 0.8311
2.7667 0.8321
2.7732 0.8331
2.7833 0.8341
2.7901 0.8351
2.8004 0.8361
2.8102 0.8371
2.8151 0.8381
2.8214 0.8391
2.829 0.8401
2.8398 0.8411
2.8441 0.8421
2.8628 0.8431
2.8676 0.8441
2.8734 0.8451
2.879 0.8461
2.8842 0.8471
2.8905 0.8481
2.8978 0.8491
2.9071 0.8501
2.9189 0.8511
2.9235 0.8521
2.9357 0.8531
2.9424 0.8541
2.9472 0.8551
2.9561 0.8561
2.9644 0.8571
2.975 0.8581
2.9821 0.8591
2.9902 0.8601
3.0003 0.8611
3.0103 0.8621
3.0141 0.8631
3.0211 0.8641
3.0318 0.8651
3.0393 0.8661
3.0442 0.8671
3.0511 0.8681
3.059 0.8691
3.0694 0.8701
3.0814 0.8711
3.0903 0.8721
3.0997 0.8731
3.1106 0.8741
3.1171 0.8751
3.1271 0.8761
3.1333 0.8771
3.1381 0.8781
3.1456 0.8791
3.1495 0.8801
3.1559 0.8811
3.1673 0.8821
3.1778 0.8831
3.186 0.8841
3.1971 0.8851
3.2049 0.8861
3.2132 0.8871
3.2242 0.8881
3.2324 0.8891
3.246 0.8901
3.2553 0.8911
3.2654 0.8921
3.2748 0.8931
3.2906 0.8941
3.2994 0.8951
3.3095 0.8961
3.3307 0.8971
3.3403 0.8981
3.353 0.8991
3.3675 0.9001
3.388 0.9011
3.3975 0.9021
3.4121 0.9031
3.4263 0.9041
3.4341 0.9051
3.45 0.9061
3.4644 0.9071
3.4737 0.9081
3.4968 0.9091
3.5152 0.9101
3.529 0.9111
3.5422 0.9121
3.5473 0.9131
3.5626 0.9141
3.5713 0.9151
3.583 0.9161
3.5973 0.9171
3.6066 0.9181
3.6164 0.9191
3.6308 0.9201
3.6449 0.9211
3.6616 0.9221
3.6708 0.9231
3.692 0.9241
3.7096 0.9251
3.7177 0.9261
3.7273 0.9271
3.7418 0.9281
3.7551 0.9291
3.7675 0.9301
3.784 0.9311
3.7981 0.9321
3.8147 0.9331
3.824 0.9341
3.8377 0.9351
3.8539 0.9361
3.8651 0.9371
3.8893 0.9381
3.905 0.9391
3.922 0.9401
3.9412 0.9411
3.9574 0.9421
3.9769 0.9431
3.9915 0.9441
4.0123 0.9451
4.0231 0.9461
4.0481 0.9471
4.0752 0.9481
4.0899 0.9491
4.1021 0.9501
4.1193 0.9511
4.1334 0.9521
4.149 0.9531
4.1679 0.9541
4.1919 0.9551
4.2155 0.9561
4.2436 0.9571
4.2607 0.9581
4.2752 0.9591
4.2939 0.9601
4.308 0.9611
4.3294 0.9621
4.3532 0.9631
4.3723 0.9641
4.3974 0.9651
4.4268 0.9661
4.4523 0.9671
4.4646 0.9681
4.4924 0.9691
4.5257 0.9701
4.5415 0.9711
4.5765 0.9721
4.601 0.9731
4.6502 0.9741
4.6878 0.9751
4.7176 0.9761
4.7548 0.9771
4.7872 0.9781
4.8221 0.9791
4.8515 0.9801
4.8839 0.9811
4.9056 0.9821
4.9474 0.9831
4.9869 0.9841
5.0454 0.9851
5.0801 0.9861
5.1611 0.9871
5.212 0.9881
5.2985 0.9891
5.3949 0.9901
5.441 0.9911
5.5024 0.9921
5.5604 0.9931
5.6283 0.9941
5.6929 0.9951
5.7807 0.9961
5.8909 0.9971
6.0209 0.9981
6.2174 0.9991


==> Figures/single_conv_CDF_20.dat <==
0 0.0001
0 0.0011
0 0.0021
0 0.0031
0 0.0041
0 0.0051
0 0.0061
0 0.0071
0 0.0081
0 0.0091
0 0.0101
0 0.0111
0 0.0121
0 0.0131
0 0.0141
0 0.0151
0 0.0161
0 0.0171
0 0.0181
0 0.0191
0 0.0201
0 0.0211
0 0.0221
0 0.0231
0 0.0241
0 0.0251
0 0.0261
0 0.0271
0 0.0281
0 0.0291
0 0.0301
0 0.0311
0 0.0321
0 0.0331
0 0.0341
0 0.0351
0 0.0361
0 0.0371
0 0.0381
0 0.0391
0 0.0401
0 0.0411
0 0.0421
0 0.0431
0 0.0441
0 0.0451
0 0.0461
0 0.0471
0 0.0481
0 0.0491
0 0.0501
0 0.0511
0 0.0521
0 0.0531
0 0.0541
0 0.0551
0 0.0561
0 0.0571
0 0.0581
0 0.0591
0 0.0601
0 0.0611
0 0.0621
0 0.0631
0.0066946 0.0641
0.013859 0.0651
0.021801 0.0661
0.027397 0.0671
0.035932 0.0681
0.04051 0.0691
0.045255 0.0701
0.04958 0.0711
0.054493 0.0721
0.063727 0.0731
0.068854 0.0741
0.071868 0.0751
0.078465 0.0761
0.085318 0.0771
0.09107 0.0781
0.095023 0.0791
0.098657 0.0801
0.10319 0.0811
0.10635 0.0821
0.10959 0.0831
0.115 0.0841
0.11967 0.0851
0.12372 0.0861
0.12749 0.0871
0.13397 0.0881
0.13664 0.0891
0.14192 0.0901
0.14749 0.0911
0.1538 0.0921
0.15672 0.0931
0.15961 0.0941
0.16193 0.0951
0.16376 0.0961
0.1677 0.0971
0.16946 0.0981
0.17605 0.0991
0.17924 0.1001
0.18062 0.1011
0.18348 0.1021
0.18837 0.1031
0.19246 0.1041
0.1946 0.1051
0.19812 0.1061
0.20195 0.1071
0.20516 0.1081
0.21041 0.1091
0.21496 0.1101
0.21901 0.1111
0.22152 0.1121
0.2247 0.1131
0.2275 0.1141
0.2322 0.1151
0.23369 0.1161
0.23878 0.1171
0.24424 0.1181
0.24738 0.1191
0.24948 0.1201
0.25394 0.1211
0.2572 0.1221
0.25873 0.1231
0.26198 0.1241
0.26483 0.1251
0.26712 0.1261
0.27051 0.1271
0.27297 0.1281
0.27507 0.1291
0.27725 0.1301
0.28056 0.1311
0.28444 0.1321
0.28608 0.1331
0.28793 0.1341
0.29175 0.1351
0.29329 0.1361
0.29567 0.1371
0.29808 0.1381
0.29986 0.1391
0.30305 0.1401
0.30796 0.1411
0.31202 0.1421
0.31522 0.1431
0.32137 0.1441
0.3233 0.1451
0.32631 0.1461
0.32876 0.1471
0.33492 0.1481
0.33806 0.1491
0.34192 0.1501
0.34592 0.1511
0.34743 0.1521
0.34902 0.1531
0.35287 0.1541
0.35595 0.1551
0.35902 0.1561
0.36183 0.1571
0.36838 0.1581
0.36987 0.1591
0.37406 0.1601
0.37765 0.1611
0.38049 0.1621
0.38263 0.1631
0.38661 0.1641
0.3895 0.1651
0.39182 0.1661
0.39534 0.1671
0.39742 0.1681
0.40192 0.1691
0.40332 0.1701
0.40676 0.1711
0.40998 0.1721
0.41257 0.1731
0.41646 0.1741
0.42024 0.1751
0.42303 0.1761
0.42685 0.1771
0.42873 0.1781
0.43033 0.1791
0.43431 0.1801
0.43762 0.1811
0.44016 0.1821
0.44307 0.1831
0.44597 0.1841
0.44777 0.1851
0.45001 0.1861
0.45203 0.1871
0.45618 0.1881
0.45971 0.1891
0.46215 0.1901
0.4646 0.1911
0.46769 0.1921
0.46921 0.1931
0.47173 0.1941
0.47311 0.1951
0.47485 0.1961
0.47797 0.1971
0.48042 0.1981
0.48222 0.1991
0.484 0.2001
0.4866 0.2011
0.48889 0.2021
0.49068 0.2031
0.49346 0.2041
0.4973 0.2051
0.50169 0.2061
0.50397 0.2071
0.50702 0.2081
0.50827 0.2091
0.51037 0.2101
0.51511 0.2111
0.51632 0.2121
0.51896 0.2131
0.52247 0.2141
0.5245 0.2151
0.52688 0.2161
0.52976 0.2171
0.53146 0.2181
0.53392 0.2191
0.53669 0.2201
0.53935 0.2211
0.54153 0.2221
0.5436 0.2231
0.54482 0.2241
0.54767 0.2251
0.55045 0.2261
0.55217 0.2271
0.55653 0.2281
0.55901 0.2291
0.5615 0.2301
0.56315 0.2311
0.56585 0.2321
0.56751 0.2331
0.57267 0.2341
0.57633 0.2351
0.57824 0.2361
0.58122 0.2371
0.5842 0.2381
0.58736 0.2391
0.58978 0.2401
0.59187 0.2411
0.59401 0.2421
0.59685 0.2431
0.59888 0.2441
0.60072 0.2451
0.60402 0.2461
0.60647 0.2471
0.60839 0.2481
0.61177 0.2491
0.61447 0.2501
0.61808 0.2511
0.62161 0.2521
0.62449 0.2531
0.62784 0.2541
0.63048 0.2551
0.63262 0.2561
0.63602 0.2571
0.64007 0.2581
0.64171 0.2591
0.64398 0.2601
0.64648 0.2611
0.64736 0.2621
0.65068 0.2631
0.65193 0.2641
0.65357 0.2651
0.65501 0.2661
0.65769 0.2671
0.661 0.2681
0.66424 0.2691
0.6674 0.2701
0.67049 0.2711
0.67227 0.2721
0.67427 0.2731
0.67788 0.2741
0.68034 0.2751
0.68187 0.2761
0.68447 0.2771
0.6859 0.2781
0.68751 0.2791
0.68931 0.2801
0.69283 0.2811
0.69499 0.2821
0.69807 0.2831
0.70013 0.2841
0.70284 0.2851
0.70559 0.2861
0.70846 0.2871
0.71126 0.2881
0.71431 0.2891
0.71822 0.2901
0.72205 0.2911
0.72364 0.2921
0.72511 0.2931
0.72773 0.2941
0.731 0.2951
0.73387 0.2961
0.7377 0.2971
0.74 0.2981
0.74274 0.2991
0.74655 0.3001
0.74914 0.3011
0.75159 0.3021
0.75415 0.3031
0.75651 0.3041
0.75956 0.3051
0.76298 0.3061
0.76464 0.3071
0.7674 0.3081
0.76959 0.3091
0.77253 0.3101
0.77541 0.3111
0.77782 0.3121
0.77926 0.3131
0.78318 0.3141
0.78558 0.3151
0.78728 0.3161
0.79025 0.3171
0.79333 0.3181
0.79595 0.3191
0.79799 0.3201
0.80019 0.3211
0.80269 0.3221
0.80634 0.3231
0.80952 0.3241
0.8121 0.3251
0.81509 0.3261
0.81621 0.3271
0.81867 0.3281
0.82146 0.3291
0.82468 0.3301
0.82694 0.3311
0.82955 0.3321
0.83156 0.3331
0.83402 0.3341
0.83645 0.3351
0.83851 0.3361
0.84039 0.3371
0.84291 0.3381
0.84536 0.3391
0.84724 0.3401
0.85067 0.3411
0.85214 0.3421
0.85426 0.3431
0.85784 0.3441
0.8604 0.3451
0.86277 0.3461
0.86525 0.3471
0.86827 0.3481
0.87129 0.3491
0.87332 0.3501
0.87624 0.3511
0.87731 0.3521
0.88088 0.3531
0.88437 0.3541
0.88671 0.3551
0.8898 0.3561
0.89202 0.3571
0.89502 0.3581
0.89813 0.3591
0.90026 0.3601
0.90168 0.3611
0.90537 0.3621
0.9074 0.3631
0.90879 0.3641
0.91295 0.3651
0.91556 0.3661
0.91789 0.3671
0.92386 0.3681
0.92628 0.3691
0.92874 0.3701
0.93179 0.3711
0.9341 0.3721
0.9378 0.3731
0.94042 0.3741
0.94247 0.3751
0.94454 0.3761
0.94652 0.3771
0.95194 0.3781
0.95376 0.3791
0.95627 0.3801
0.95804 0.3811
0.95979 0.3821
0.96194 0.3831
0.96418 0.3841
0.96542 0.3851
0.96876 0.3861
0.97044 0.3871
0.97268 0.3881
0.97536 0.3891
0.97737 0.3901
0.98042 0.3911
0.98369 0.3921
0.98758 0.3931
0.98977 0.3941
0.9909 0.3951
0.9923 0.3961
0.99524 0.3971
0.99655 0.3981
1.0012 0.3991
1.004 0.4001
1.0062 0.4011
1.008 0.4021
1.0098 0.4031
1.0137 0.4041
1.0174 0.4051
1.0203 0.4061
1.0231 0.4071
1.0254 0.4081
1.0276 0.4091
1.03 0.4101
1.0341 0.4111
1.037 0.4121
1.0389 0.4131
1.0416 0.4141
1.045 0.4151
1.0471 0.4161
1.05 0.4171
1.0519 0.4181
1.0541 0.4191
1.0566 0.4201
1.0599 0.4211
1.0633 0.4221
1.0664 0.4231
1.0686 0.4241
1.0726 0.4251
1.0753 0.4261
1.081 0.4271
1.0844 0.4281
1.0872 0.4291
1.0907 0.4301
1.0941 0.4311
1.0976 0.4321
1.1011 0.4331
1.1034 0.4341
1.1051 0.4351
1.1086 0.4361
1.111 0.4371
1.1143 0.4381
1.12 0.4391
1.1229 0.4401
1.1254 0.4411
1.1279 0.4421
1.1316 0.4431
1.1352 0.4441
1.1385 0.4451
1.1421 0.4461
1.1457 0.4471
1.1495 0.4481
1.1517 0.4491
1.1544 0.4501
1.1589 0.4511
1.1612 0.4521
1.1626 0.4531
1.1655 0.4541
1.1676 0.4551
1.1718 0.4561
1.1747 0.4571
1.1764 0.4581
1.1791 0.4591
1.1815 0.4601
1.1846 0.4611
1.1891 0.4621
1.1923 0.4631
1.1951 0.4641
1.1978 0.4651
1.1999 0.4661
1.2029 0.4671
1.205 0.4681
1.2091 0.4691
1.2126 0.4701
1.2151 0.4711
1.2183 0.4721
1.2205 0.4731
1.2244 0.4741
1.2267 0.4751
1.2291 0.4761
1.2312 0.4771
1.234 0.4781
1.239 0.4791
1.2432 0.4801
1.2456 0.4811
1.2493 0.4821
1.2534 0.4831
1.2547 0.4841
1.2581 0.4851
1.2602 0.4861
1.2635 0.4871
1.2661 0.4881
1.2699 0.4891
1.2728 0.4901
1.2755 0.4911
1.2771 0.4921
1.2797 0.4931
1.2813 0.4941
1.2853 0.4951
1.2882 0.4961
1.2907 0.4971
1.2936 0.4981
1.2957 0.4991
1.2985 0.5001
1.302 0.5011
1.3048 0.5021
1.3092 0.5031
1.313 0.5041
1.3169 0.5051
1.321 0.5061
1.3243 0.5071
1.3262 0.5081
1.3297 0.5091
1.3332 0.5101
1.3358 0.5111
1.3395 0.5121
1.342 0.5131
1.3473 0.5141
1.3507 0.5151
1.3526 0.5161
1.3567 0.5171
1.3588 0.5181
1.3616 0.5191
1.3638 0.5201
1.3673 0.5211
1.371 0.5221
1.374 0.5231
1.3774 0.5241
1.381 0.5251
1.3828 0.5261
1.3855 0.5271
1.39 0.5281
1.3924 0.5291
1.3954 0.5301
1.3991 0.5311
1.4021 0.5321
1.4059 0.5331
1.4111 0.5341
1.4134 0.5351
1.4148 0.5361
1.4182 0.5371
1.4222 0.5381
1.4256 0.5391
1.4291 0.5401
1.4312 0.5411
1.4343 0.5421
1.4389 0.5431
1.4431 0.5441
1.4464 0.5451
1.4489 0.5461
1.4519 0.5471
1.4546 0.5481
1.4563 0.5491
1.4606 0.5501
1.4638 0.5511
1.4681 0.5521
1.471 0.5531
1.4727 0.5541
1.4749 0.5551
1.4785 0.5561
1.4812 0.5571
1.4837 0.5581
1.4874 0.5591
1.4924 0.5601
1.4958 0.5611
1.4974 0.5621
1.5027 0.5631
1.5064 0.5641
1.5113 0.5651
1.5146 0.5661
1.5172 0.5671
1.5212 0.5681
1.5243 0.5691
1.5263 0.5701
1.5285 0.5711
1.5321 0.5721
1.5351 0.5731
1.5382 0.5741
1.5423 0.5751
1.544 0.5761
1.546 0.5771
1.5488 0.5781
1.5521 0.5791
1.5566 0.5801
1.5591 0.5811
1.563 0.5821
1.5666 0.5831
1.571 0.5841
1.5741 0.5851
1.5767 0.5861
1.5794 0.5871
1.582 0.5881
1.5843 0.5891
1.5881 0.5901
1.5919 0.5911
1.5951 0.5921
1.5983 0.5931
1.6017 0.5941
1.6061 0.5951
1.6101 0.5961
1.6144 0.5971
1.6173 0.5981
1.6201 0.5991
1.623 0.6001
1.6252 0.6011
1.6304 0.6021
1.636 0.6031
1.6404 0.6041
1.6439 0.6051
1.6462 0.6061
1.6476 0.6071
1.6512 0.6081
1.6533 0.6091
1.6565 0.6101
1.6598 0.6111
1.6611 0.6121
1.6667 0.6131
1.6685 0.6141
1.6715 0.6151
1.6745 0.6161
1.6785 0.6171
1.6833 0.6181
1.6855 0.6191
1.6885 0.6201
1.693 0.6211
1.6969 0.6221
1.6998 0.6231
1.7032 0.6241
1.7066 0.6251
1.7094 0.6261
1.7121 0.6271
1.7152 0.6281
1.7178 0.6291
1.722 0.6301
1.7264 0.6311
1.7305 0.6321
1.7347 0.6331
1.7374 0.6341
1.744 0.6351
1.7469 0.6361
1.7516 0.6371
1.7555 0.6381
1.7605 0.6391
1.7624 0.6401
1.7656 0.6411
1.7682 0.6421
1.771 0.6431
1.7778 0.6441
1.7809 0.6451
1.7833 0.6461
1.7874 0.6471
1.7906 0.6481
1.7926 0.6491
1.8006 0.6501
1.8032 0.6511
1.8061 0.6521
1.808 0.6531
1.812 0.6541
1.8151 0.6551
1.8186 0.6561
1.8221 0.6571
1.8271 0.6581
1.8331 0.6591
1.8351 0.6601
1.8384 0.6611
1.8417 0.6621
1.8443 0.6631
1.8508 0.6641
1.8558 0.6651
1.8616 0.6661
1.8677 0.6671
1.87 0.6681
1.873 0.6691
1.8789 0.6701
1.8828 0.6711
1.8885 0.6721
1.8911 0.6731
1.8944 0.6741
1.8961 0.6751
1.8987 0.6761
1.9016 0.6771
1.905 0.6781
1.9086 0.6791
1.9116 0.6801
1.9148 0.6811
1.9191 0.6821
1.9225 0.6831
1.9278 0.6841
1.9352 0.6851
1.9382 0.6861
1.9425 0.6871
1.9448 0.6881
1.9489 0.6891
1.9512 0.6901
1.9548 0.6911
1.9578 0.6921
1.9648 0.6931
1.969 0.6941
1.9717 0.6951
1.9785 0.6961
1.9833 0.6971
1.9878 0.6981
1.9938 0.6991
1.9982 0.7001
2.0016 0.7011
2.0041 0.7021
2.0096 0.7031
2.013 0.7041
2.0191 0.7051
2.0216 0.7061
2.0264 0.7071
2.031 0.7081
2.0345 0.7091
2.0375 0.7101
2.0403 0.7111
2.0454 0.7121
2.0477 0.7131
2.0512 0.7141
2.0568 0.7151
2.0598 0.7161
2.0632 0.7171
2.0659 0.7181
2.0712 0.7191
2.0749 0.7201
2.0785 0.7211
2.0827 0.7221
2.0865 0.7231
2.0881 0.7241
2.0928 0.7251
2.1001 0.7261
2.1023 0.7271
2.1069 0.7281
2.1115 0.7291
2.1175 0.7301
2.1221 0.7311
2.126 0.7321
2.1311 0.7331
2.1351 0.7341
2.1391 0.7351
2.1428 0.7361
2.1479 0.7371
2.1528 0.7381
2.1579 0.7391
2.1615 0.7401
2.1675 0.7411
2.1726 0.7421
2.1767 0.7431
2.1813 0.7441
2.1842 0.7451
2.1872 0.7461
2.1917 0.7471
2.1964 0.7481
2.2015 0.7491
2.2039 0.7501
2.2062 0.7511
2.2115 0.7521
2.2154 0.7531
2.2212 0.7541
2.2273 0.7551
2.2337 0.7561
2.2374 0.7571
2.2425 0.7581
2.246 0.7591
2.2509 0.7601
2.2575 0.7611
2.2632 0.7621
2.2681 0.7631
2.2707 0.7641
2.2797 0.7651
2.2835 0.7661
2.2889 0.7671
2.2932 0.7681
2.2988 0.7691
2.3024 0.7701
2.3075 0.7711
2.3134 0.7721
2.3206 0.7731
2.3259 0.7741
2.3297 0.7751
2.3339 0.7761
2.3396 0.7771
2.3446 0.7781
2.3486 0.7791
2.3541 0.7801
2.3613 0.7811
2.367 0.7821
2.3704 0.7831
2.3782 0.7841
2.385 0.7851
2.3879 0.7861
2.3925 0.7871
2.3998 0.7881
2.4052 0.7891
2.4093 0.7901
2.4144 0.7911
2.4209 0.7921
2.4253 0.7931
2.4283 0.7941
2.4315 0.7951
2.4392 0.7961
2.4441 0.7971
2.4488 0.7981
2.4528 0.7991
2.457 0.8001
2.4613 0.8011
2.465 0.8021
2.4725 0.8031
2.4765 0.8041
2.4853 0.8051
2.493 0.8061
2.4993 0.8071
2.5056 0.8081
2.5121 0.8091
2.5162 0.8101
2.5223 0.8111
2.5287 0.8121
2.532 0.8131
2.5387 0.8141
2.5439 0.8151
2.5477 0.8161
2.5529 0.8171
2.559 0.8181
2.5648 0.8191
2.5735 0.8201
2.5791 0.8211
2.5861 0.8221
2.5961 0.8231
2.6044 0.8241
2.611 0.8251
2.6184 0.8261
2.6248 0.8271
2.6332 0.8281
2.6411 0.8291
2.6455 0.8301
2.651 0.8311
2.6562 0.8321
2.6636 0.8331
2.6669 0.8341
2.6745 0.8351
2.6787 0.8361
2.6832 0.8371
2.6881 0.8381
2.6938 0.8391
2.6963 0.8401
2.7012 0.8411
2.706 0.8421
2.7125 0.8431
2.7167 0.8441
2.7199 0.8451
2.7315 0.8461
2.7374 0.8471
2.7466 0.8481
2.7533 0.8491
2.7594 0.8501
2.766 0.8511
2.7725 0.8521
2.78 0.8531
2.7867 0.8541
2.7953 0.8551
2.8067 0.8561
2.8153 0.8571
2.8213 0.8581
2.8254 0.8591
2.8304 0.8601
2.8362 0.8611
2.8404 0.8621
2.8454 0.8631
2.8527 0.8641
2.8598 0.8651
2.8673 0.8661
2.8745 0.8671
2.8859 0.8681
2.8952 0.8691
2.9028 0.8701
2.9078 0.8711
2.9167 0.8721
2.9259 0.8731
2.9301 0.8741
2.9383 0.8751
2.9432 0.8761
2.9503 0.8771
2.9574 0.8781
2.9697 0.8791
2.9764 0.8801
2.986 0.8811
2.9981 0.8821
3.0067 0.8831
3.0137 0.8841
3.0212 0.8851
3.0326 0.8861
3.0416 0.8871
3.0471 0.8881
3.0533 0.8891
3.0608 0.8901
3.0754 0.8911
3.0835 0.8921
3.0917 0.8931
3.1007 0.8941
3.1081 0.8951
3.1193 0.8961
3.1253 0.8971
3.1383 0.8981
3.1451 0.8991
3.1548 0.9001
3.1719 0.9011
3.1837 0.9021
3.2019 0.9031
3.2108 0.9041
3.221 0.9051
3.2276 0.9061
3.2378 0.9071
3.2467 0.9081
3.2546 0.9091
3.2658 0.9101
3.2729 0.9111
3.2807 0.9121
3.3001 0.9131
3.31 0.9141
3.3151 0.9151
3.3226 0.9161
3.3275 0.9171
3.3372 0.9181
3.3493 0.9191
3.3629 0.9201
3.377 0.9211
3.3892 0.9221
3.3971 0.9231
3.4087 0.9241
3.421 0.9251
3.4317 0.9261
3.4452 0.9271
3.4574 0.9281
3.4669 0.9291
3.4784 0.9301
3.4886 0.9311
3.5027 0.9321
3.5117 0.9331
3.5234 0.9341
3.532 0.9351
3.5452 0.9361
3.5519 0.9371
3.5696 0.9381
3.5799 0.9391
3.5915 0.9401
3.604 0.9411
3.6239 0.9421
3.6365 0.9431
3.6489 0.9441
3.6672 0.9451
3.6796 0.9461
3.6947 0.9471
3.7088 0.9481
3.7209 0.9491
3.7397 0.9501
3.757 0.9511
3.773 0.9521
3.7912 0.9531
3.8083 0.9541
3.8185 0.9551
3.8337 0.9561
3.8526 0.9571
3.8648 0.9581
3.8812 0.9591
3.9003 0.9601
3.9242 0.9611
3.9414 0.9621
3.966 0.9631
3.9847 0.9641
4.0029 0.9651
4.0125 0.9661
4.0239 0.9671
4.0456 0.9681
4.0716 0.9691
4.0856 0.9701
4.1038 0.9711
4.1337 0.9721
4.1669 0.9731
4.1939 0.9741
4.238 0.9751
4.2528 0.9761
4.2698 0.9771
4.2958 0.9781
4.3225 0.9791
4.3466 0.9801
4.3782 0.9811
4.4036 0.9821
4.4683 0.9831
4.4967 0.9841
4.5349 0.9851
4.575 0.9861
4.6055 0.9871
4.638 0.9881
4.6757 0.9891
4.7186 0.9901
4.7563 0.9911
4.8084 0.9921
4.8597 0.9931
4.8936 0.9941
4.9606 0.9951
5.0436 0.9961
5.1018 0.9971
5.1686 0.9981
5.2749 0.9991


==> Figures/single_pin_CDF.dat <==
0.1185 0.0001
0.17059 0.0011
0.20179 0.0021
0.23873 0.0031
0.2534 0.0041
0.26975 0.0051
0.27915 0.0061
0.29367 0.0071
0.30464 0.0081
0.31705 0.0091
0.33024 0.0101
0.34169 0.0111
0.35223 0.0121
0.35913 0.0131
0.36704 0.0141
0.37226 0.0151
0.38307 0.0161
0.39369 0.0171
0.40029 0.0181
0.40964 0.0191
0.41849 0.0201
0.42693 0.0211
0.43224 0.0221
0.44076 0.0231
0.44955 0.0241
0.45485 0.0251
0.45816 0.0261
0.46388 0.0271
0.47392 0.0281
0.47933 0.0291
0.48414 0.0301
0.4919 0.0311
0.49741 0.0321
0.50441 0.0331
0.50819 0.0341
0.51342 0.0351
0.52089 0.0361
0.52632 0.0371
0.52903 0.0381
0.53422 0.0391
0.53888 0.0401
0.5454 0.0411
0.55055 0.0421
0.56067 0.0431
0.5672 0.0441
0.57246 0.0451
0.57576 0.0461
0.57877 0.0471
0.58475 0.0481
0.58788 0.0491
0.5909 0.0501
0.59809 0.0511
0.60577 0.0521
0.61185 0.0531
0.61803 0.0541
0.62307 0.0551
0.62758 0.0561
0.63415 0.0571
0.63921 0.0581
0.64478 0.0591
0.64916 0.0601
0.65492 0.0611
0.65981 0.0621
0.66452 0.0631
0.67143 0.0641
0.67547 0.0651
0.68206 0.0661
0.6895 0.0671
0.69462 0.0681
0.70066 0.0691
0.70553 0.0701
0.7104 0.0711
0.71457 0.0721
0.71904 0.0731
0.72658 0.0741
0.72937 0.0751
0.73659 0.0761
0.74187 0.0771
0.74572 0.0781
0.74913 0.0791
0.75596 0.0801
0.76051 0.0811
0.76296 0.0821
0.76731 0.0831
0.77066 0.0841
0.77368 0.0851
0.77677 0.0861
0.77869 0.0871
0.78339 0.0881
0.7874 0.0891
0.79281 0.0901
0.79709 0.0911
0.80044 0.0921
0.80561 0.0931
0.80937 0.0941
0.81398 0.0951
0.81687 0.0961
0.82199 0.0971
0.82714 0.0981
0.82991 0.0991
0.83445 0.1001
0.83852 0.1011
0.84353 0.1021
0.84709 0.1031
0.85121 0.1041
0.85769 0.1051
0.86103 0.1061
0.86501 0.1071
0.86763 0.1081
0.87297 0.1091
0.87623 0.1101
0.88159 0.1111
0.88439 0.1121
0.88888 0.1131
0.89289 0.1141
0.89823 0.1151
0.90078 0.1161
0.90293 0.1171
0.90704 0.1181
0.91232 0.1191
0.91831 0.1201
0.92032 0.1211
0.92295 0.1221
0.92665 0.1231
0.92985 0.1241
0.9309 0.1251
0.93335 0.1261
0.93631 0.1271
0.93988 0.1281
0.94311 0.1291
0.94878 0.1301
0.95527 0.1311
0.95835 0.1321
0.96246 0.1331
0.96704 0.1341
0.97208 0.1351
0.97651 0.1361
0.98055 0.1371
0.98389 0.1381
0.98765 0.1391
0.99167 0.1401
0.99558 0.1411
0.99976 0.1421
1.0044 0.1431
1.0081 0.1441
1.011 0.1451
1.0167 0.1461
1.0204 0.1471
1.0228 0.1481
1.0259 0.1491
1.0289 0.1501
1.0312 0.1511
1.035 0.1521
1.0401 0.1531
1.0436 0.1541
1.0484 0.1551
1.0527 0.1561
1.0575 0.1571
1.0634 0.1581
1.0663 0.1591
1.0713 0.1601
1.0759 0.1611
1.0813 0.1621
1.0843 0.1631
1.089 0.1641
1.0942 0.1651
1.1018 0.1661
1.1062 0.1671
1.1118 0.1681
1.1148 0.1691
1.1183 0.1701
1.1236 0.1711
1.127 0.1721
1.1309 0.1731
1.1334 0.1741
1.1373 0.1751
1.1391 0.1761
1.1427 0.1771
1.1461 0.1781
1.1495 0.1791
1.1528 0.1801
1.1564 0.1811
1.1598 0.1821
1.1658 0.1831
1.1697 0.1841
1.1732 0.1851
1.1771 0.1861
1.1799 0.1871
1.1838 0.1881
1.1878 0.1891
1.1935 0.1901
1.1983 0.1911
1.2004 0.1921
1.2047 0.1931
1.2082 0.1941
1.2104 0.1951
1.2128 0.1961
1.2171 0.1971
1.2214 0.1981
1.2278 0.1991
1.2327 0.2001
1.238 0.2011
1.2423 0.2021
1.2479 0.2031
1.2515 0.2041
1.2567 0.2051
1.2615 0.2061
1.2643 0.2071
1.2669 0.2081
1.2704 0.2091
1.2728 0.2101
1.2772 0.2111
1.283 0.2121
1.2868 0.2131
1.2917 0.2141
1.2958 0.2151
1.3006 0.2161
1.3036 0.2171
1.3082 0.2181
1.3113 0.2191
1.3141 0.2201
1.318 0.2211
1.3224 0.2221
1.3256 0.2231
1.3299 0.2241
1.3346 0.2251
1.3386 0.2261
1.3429 0.2271
1.3473 0.2281
1.352 0.2291
1.3537 0.2301
1.3574 0.2311
1.3609 0.2321
1.3666 0.2331
1.3717 0.2341
1.3741 0.2351
1.3774 0.2361
1.382 0.2371
1.3866 0.2381
1.39 0.2391
1.3942 0.2401
1.398 0.2411
1.4039 0.2421
1.4083 0.2431
1.413 0.2441
1.4195 0.2451
1.4243 0.2461
1.429 0.2471
1.4304 0.2481
1.4335 0.2491
1.4353 0.2501
1.4385 0.2511
1.4428 0.2521
1.4468 0.2531
1.4532 0.2541
1.4567 0.2551
1.4598 0.2561
1.4629 0.2571
1.467 0.2581
1.4709 0.2591
1.4753 0.2601
1.4812 0.2611
1.4838 0.2621
1.4906 0.2631
1.4941 0.2641
1.497 0.2651
1.5004 0.2661
1.5032 0.2671
1.5089 0.2681
1.5132 0.2691
1.516 0.2701
1.52 0.2711
1.5218 0.2721
1.5265 0.2731
1.5299 0.2741
1.533 0.2751
1.5358 0.2761
1.5379 0.2771
1.5412 0.2781
1.5448 0.2791
1.5491 0.2801
1.553 0.2811
1.5577 0.2821
1.5633 0.2831
1.5674 0.2841
1.5695 0.2851
1.5716 0.2861
1.5755 0.2871
1.5795 0.2881
1.5824 0.2891
1.5859 0.2901
1.5893 0.2911
1.594 0.2921
1.5976 0.2931
1.6007 0.2941
1.6058 0.2951
1.6108 0.2961
1.6145 0.2971
1.6208 0.2981
1.6243 0.2991
1.6297 0.3001
1.6316 0.3011
1.6338 0.3021
1.6374 0.3031
1.64 0.3041
1.643 0.3051
1.6461 0.3061
1.6491 0.3071
1.6533 0.3081
1.6571 0.3091
1.6614 0.3101
1.664 0.3111
1.6679 0.3121
1.6751 0.3131
1.6785 0.3141
1.6845 0.3151
1.6894 0.3161
1.695 0.3171
1.6998 0.3181
1.7047 0.3191
1.7081 0.3201
1.7121 0.3211
1.7161 0.3221
1.7189 0.3231
1.724 0.3241
1.7317 0.3251
1.7378 0.3261
1.7414 0.3271
1.7445 0.3281
1.7482 0.3291
1.7514 0.3301
1.7573 0.3311
1.762 0.3321
1.7652 0.3331
1.7684 0.3341
1.7714 0.3351
1.7751 0.3361
1.7796 0.3371
1.7836 0.3381
1.7882 0.3391
1.7924 0.3401
1.795 0.3411
1.8011 0.3421
1.8075 0.3431
1.8109 0.3441
1.8141 0.3451
1.8168 0.3461
1.8198 0.3471
1.8283 0.3481
1.83 0.3491
1.8347 0.3501
1.8386 0.3511
1.8429 0.3521
1.8489 0.3531
1.8525 0.3541
1.8564 0.3551
1.8595 0.3561
1.8637 0.3571
1.8672 0.3581
1.8696 0.3591
1.8726 0.3601
1.8772 0.3611
1.8838 0.3621
1.8873 0.3631
1.8914 0.3641
1.8945 0.3651
1.8967 0.3661
1.8997 0.3671
1.9036 0.3681
1.9087 0.3691
1.9148 0.3701
1.9176 0.3711
1.9223 0.3721
1.9258 0.3731
1.9302 0.3741
1.9345 0.3751
1.9398 0.3761
1.9437 0.3771
1.9478 0.3781
1.9514 0.3791
1.9562 0.3801
1.9584 0.3811
1.9626 0.3821
1.9672 0.3831
1.9697 0.3841
1.9735 0.3851
1.9785 0.3861
1.9829 0.3871
1.9894 0.3881
1.9922 0.3891
1.9975 0.3901
1.9997 0.3911
2.004 0.3921
2.0111 0.3931
2.0149 0.3941
2.0181 0.3951
2.0226 0.3961
2.026 0.3971
2.0296 0.3981
2.032 0.3991
2.0348 0.4001
2.0409 0.4011
2.0452 0.4021
2.0506 0.4031
2.056 0.4041
2.0605 0.4051
2.0639 0.4061
2.0692 0.4071
2.0747 0.4081
2.0815 0.4091
2.0866 0.4101
2.0903 0.4111
2.0931 0.4121
2.0963 0.4131
2.0996 0.4141
2.1053 0.4151
2.1087 0.4161
2.1118 0.4171
2.1192 0.4181
2.1224 0.4191
2.1259 0.4201
2.1314 0.4211
2.136 0.4221
2.1406 0.4231
2.1441 0.4241
2.1519 0.4251
2.1541 0.4261
2.1574 0.4271
2.1607 0.4281
2.1654 0.4291
2.17 0.4301
2.1733 0.4311
2.1774 0.4321
2.1819 0.4331
2.186 0.4341
2.1908 0.4351
2.1943 0.4361
2.1997 0.4371
2.2043 0.4381
2.2089 0.4391
2.2156 0.4401
2.2205 0.4411
2.2245 0.4421
2.2284 0.4431
2.2329 0.4441
2.2369 0.4451
2.2403 0.4461
2.2437 0.4471
2.2515 0.4481
2.2549 0.4491
2.26 0.4501
2.2661 0.4511
2.2731 0.4521
2.2799 0.4531
2.285 0.4541
2.2938 0.4551
2.2984 0.4561
2.3031 0.4571
2.3092 0.4581
2.3138 0.4591
2.3171 0.4601
2.3216 0.4611
2.3269 0.4621
2.3303 0.4631
2.3365 0.4641
2.3401 0.4651
2.3447 0.4661
2.3488 0.4671
2.3531 0.4681
2.3579 0.4691
2.362 0.4701
2.3661 0.4711
2.37 0.4721
2.3729 0.4731
2.3751 0.4741
2.3819 0.4751
2.3848 0.4761
2.389 0.4771
2.3935 0.4781
2.3978 0.4791
2.4112 0.4801
2.4167 0.4811
2.4202 0.4821
2.4256 0.4831
2.4314 0.4841
2.4344 0.4851
2.4417 0.4861
2.4445 0.4871
2.4494 0.4881
2.4526 0.4891
2.4558 0.4901
2.4633 0.4911
2.4677 0.4921
2.4724 0.4931
2.4774 0.4941
2.4819 0.4951
2.4869 0.4961
2.4912 0.4971
2.4947 0.4981
2.4998 0.4991
2.5049 0.5001
2.5097 0.5011
2.5135 0.5021
2.5191 0.5031
2.5229 0.5041
2.5286 0.5051
2.5361 0.5061
2.5408 0.5071
2.5461 0.5081
2.5486 0.5091
2.5534 0.5101
2.5597 0.5111
2.5625 0.5121
2.5673 0.5131
2.5717 0.5141
2.5762 0.5151
2.5817 0.5161
2.5847 0.5171
2.589 0.5181
2.5961 0.5191
2.6017 0.5201
2.6061 0.5211
2.6113 0.5221
2.6176 0.5231
2.6224 0.5241
2.6275 0.5251
2.6339 0.5261
2.6389 0.5271
2.6445 0.5281
2.6506 0.5291
2.6535 0.5301
2.6605 0.5311
2.6655 0.5321
2.6691 0.5331
2.6729 0.5341
2.6774 0.5351
2.6858 0.5361
2.6934 0.5371
2.6967 0.5381
2.702 0.5391
2.7052 0.5401
2.7093 0.5411
2.7139 0.5421
2.7172 0.5431
2.7245 0.5441
2.733 0.5451
2.7387 0.5461
2.7433 0.5471
2.7471 0.5481
2.7553 0.5491
2.7597 0.5501
2.765 0.5511
2.7703 0.5521
2.774 0.5531
2.7787 0.5541
2.7848 0.5551
2.7887 0.5561
2.7937 0.5571
2.7988 0.5581
2.8036 0.5591
2.8103 0.5601
2.8145 0.5611
2.8182 0.5621
2.8243 0.5631
2.8331 0.5641
2.8361 0.5651
2.8422 0.5661
2.8473 0.5671
2.8514 0.5681
2.8549 0.5691
2.8594 0.5701
2.8644 0.5711
2.8733 0.5721
2.8811 0.5731
2.8857 0.5741
2.8896 0.5751
2.8955 0.5761
2.8988 0.5771
2.9062 0.5781
2.9118 0.5791
2.9192 0.5801
2.9257 0.5811
2.9302 0.5821
2.9361 0.5831
2.9401 0.5841
2.9459 0.5851
2.95 0.5861
2.9541 0.5871
2.9603 0.5881
2.9695 0.5891
2.9845 0.5901
2.9882 0.5911
2.9951 0.5921
2.9999 0.5931
3.0045 0.5941
3.0105 0.5951
3.0166 0.5961
3.0211 0.5971
3.029 0.5981
3.0353 0.5991
3.0423 0.6001
3.0495 0.6011
3.0562 0.6021
3.0639 0.6031
3.0692 0.6041
3.0743 0.6051
3.08 0.6061
3.0858 0.6071
3.0925 0.6081
3.0986 0.6091
3.1042 0.6101
3.1077 0.6111
3.1111 0.6121
3.1196 0.6131
3.1263 0.6141
3.1317 0.6151
3.1367 0.6161
3.142 0.6171
3.1519 0.6181
3.1565 0.6191
3.1623 0.6201
3.1699 0.6211
3.1765 0.6221
3.1856 0.6231
3.1893 0.6241
3.1942 0.6251
3.1989 0.6261
3.2042 0.6271
3.2096 0.6281
3.2184 0.6291
3.2217 0.6301
3.2266 0.6311
3.2332 0.6321
3.2431 0.6331
3.2488 0.6341
3.2543 0.6351
3.2602 0.6361
3.2645 0.6371
3.2698 0.6381
3.2737 0.6391
3.2774 0.6401
3.2808 0.6411
3.2895 0.6421
3.2962 0.6431
3.3035 0.6441
3.31 0.6451
3.3176 0.6461
3.3267 0.6471
3.332 0.6481
3.3376 0.6491
3.3415 0.6501
3.3473 0.6511
3.3559 0.6521
3.3608 0.6531
3.3654 0.6541
3.3702 0.6551
3.3747 0.6561
3.3795 0.6571
3.3857 0.6581
3.3932 0.6591
3.4002 0.6601
3.4075 0.6611
3.4165 0.6621
3.4206 0.6631
3.4249 0.6641
3.4311 0.6651
3.4386 0.6661
3.4458 0.6671
3.4545 0.6681
3.464 0.6691
3.4669 0.6701
3.4711 0.6711
3.4807 0.6721
3.4887 0.6731
3.4941 0.6741
3.4993 0.6751
3.5075 0.6761
3.5142 0.6771
3.5217 0.6781
3.5262 0.6791
3.53 0.6801
3.5359 0.6811
3.544 0.6821
3.5502 0.6831
3.5591 0.6841
3.5655 0.6851
3.5711 0.6861
3.5761 0.6871
3.5809 0.6881
3.5843 0.6891
3.5892 0.6901
3.5949 0.6911
3.6013 0.6921
3.6099 0.6931
3.6181 0.6941
3.6247 0.6951
3.6306 0.6961
3.6402 0.6971
3.6473 0.6981
3.6539 0.6991
3.6613 0.7001
3.6661 0.7011
3.6715 0.7021
3.6759 0.7031
3.6795 0.7041
3.6812 0.7051
3.6887 0.7061
3.6951 0.7071
3.7027 0.7081
3.7098 0.7091
3.7169 0.7101
3.7221 0.7111
3.7275 0.7121
3.7345 0.7131
3.742 0.7141
3.7471 0.7151
3.7562 0.7161
3.7623 0.7171
3.7716 0.7181
3.7775 0.7191
3.7854 0.7201
3.7947 0.7211
3.7999 0.7221
3.8059 0.7231
3.813 0.7241
3.8243 0.7251
3.8303 0.7261
3.8362 0.7271
3.8436 0.7281
3.8477 0.7291
3.854 0.7301
3.8627 0.7311
3.869 0.7321
3.8745 0.7331
3.8818 0.7341
3.887 0.7351
3.8946 0.7361
3.8985 0.7371
3.9058 0.7381
3.9093 0.7391
3.9158 0.7401
3.9187 0.7411
3.9278 0.7421
3.9337 0.7431
3.9433 0.7441
3.9507 0.7451
3.9589 0.7461
3.9676 0.7471
3.9763 0.7481
3.9858 0.7491
3.9922 0.7501
4.0003 0.7511
4.0093 0.7521
4.0157 0.7531
4.0231 0.7541
4.0307 0.7551
4.0357 0.7561
4.0449 0.7571
4.0551 0.7581
4.0632 0.7591
4.0686 0.7601
4.0795 0.7611
4.0885 0.7621
4.0921 0.7631
4.1006 0.7641
4.1131 0.7651
4.1208 0.7661
4.1289 0.7671
4.1354 0.7681
4.1434 0.7691
4.15 0.7701
4.1573 0.7711
4.1659 0.7721
4.1713 0.7731
4.1785 0.7741
4.1848 0.7751
4.1894 0.7761
4.1979 0.7771
4.2091 0.7781
4.2152 0.7791
4.2237 0.7801
4.2294 0.7811
4.2377 0.7821
4.2446 0.7831
4.2508 0.7841
4.2615 0.7851
4.2703 0.7861
4.2756 0.7871
4.2823 0.7881
4.2902 0.7891
4.2999 0.7901
4.3074 0.7911
4.3161 0.7921
4.323 0.7931
4.3278 0.7941
4.3346 0.7951
4.344 0.7961
4.355 0.7971
4.3624 0.7981
4.3714 0.7991
4.3817 0.8001
4.3908 0.8011
4.3969 0.8021
4.4049 0.8031
4.4113 0.8041
4.4193 0.8051
4.4307 0.8061
4.438 0.8071
4.4437 0.8081
4.4475 0.8091
4.4524 0.8101
4.4589 0.8111
4.4698 0.8121
4.4848 0.8131
4.4915 0.8141
4.4979 0.8151
4.5037 0.8161
4.5137 0.8171
4.5222 0.8181
4.5291 0.8191
4.5377 0.8201
4.5422 0.8211
4.5492 0.8221
4.5579 0.8231
4.5629 0.8241
4.5718 0.8251
4.5783 0.8261
4.5892 0.8271
4.5968 0.8281
4.6016 0.8291
4.609 0.8301
4.6152 0.8311
4.6257 0.8321
4.6368 0.8331
4.6448 0.8341
4.648 0.8351
4.6551 0.8361
4.673 0.8371
4.6799 0.8381
4.6876 0.8391
4.6966 0.8401
4.7073 0.8411
4.7108 0.8421
4.7243 0.8431
4.7312 0.8441
4.7381 0.8451
4.7479 0.8461
4.7595 0.8471
4.7649 0.8481
4.7723 0.8491
4.7749 0.8501
4.7838 0.8511
4.7913 0.8521
4.8073 0.8531
4.8134 0.8541
4.8236 0.8551
4.8297 0.8561
4.8449 0.8571
4.8497 0.8581
4.8583 0.8591
4.8677 0.8601
4.875 0.8611
4.8882 0.8621
4.894 0.8631
4.8991 0.8641
4.9067 0.8651
4.9141 0.8661
4.9191 0.8671
4.9265 0.8681
4.9328 0.8691
4.9442 0.8701
4.9528 0.8711
4.9593 0.8721
4.9745 0.8731
4.9836 0.8741
4.992 0.8751
5.0028 0.8761
5.0128 0.8771
5.0208 0.8781
5.0264 0.8791
5.0334 0.8801
5.0415 0.8811
5.0502 0.8821
5.0575 0.8831
5.0694 0.8841
5.0835 0.8851
5.0936 0.8861
5.1113 0.8871
5.12 0.8881
5.1314 0.8891
5.1463 0.8901
5.1535 0.8911
5.1623 0.8921
5.1723 0.8931
5.1791 0.8941
5.1898 0.8951
5.1947 0.8961
5.2003 0.8971
5.2096 0.8981
5.2178 0.8991
5.2289 0.9001
5.2369 0.9011
5.2499 0.9021
5.2583 0.9031
5.2661 0.9041
5.2732 0.9051
5.2799 0.9061
5.2853 0.9071
5.2933 0.9081
5.3058 0.9091
5.3174 0.9101
5.3287 0.9111
5.3386 0.9121
5.3482 0.9131
5.3691 0.9141
5.378 0.9151
5.3849 0.9161
5.3966 0.9171
5.4055 0.9181
5.4127 0.9191
5.4247 0.9201
5.4444 0.9211
5.4536 0.9221
5.4609 0.9231
5.4704 0.9241
5.4786 0.9251
5.4937 0.9261
5.5012 0.9271
5.5118 0.9281
5.5234 0.9291
5.5302 0.9301
5.5469 0.9311
5.558 0.9321
5.5647 0.9331
5.5753 0.9341
5.5844 0.9351
5.5967 0.9361
5.6068 0.9371
5.6125 0.9381
5.6229 0.9391
5.6313 0.9401
5.6427 0.9411
5.6577 0.9421
5.6647 0.9431
5.6767 0.9441
5.6851 0.9451
5.6928 0.9461
5.7143 0.9471
5.7245 0.9481
5.7402 0.9491
5.7531 0.9501
5.7694 0.9511
5.7798 0.9521
5.7949 0.9531
5.8088 0.9541
5.8231 0.9551
5.8324 0.9561
5.8518 0.9571
5.8639 0.9581
5.8714 0.9591
5.8803 0.9601
5.8893 0.9611
5.906 0.9621
5.9172 0.9631
5.9252 0.9641
5.9459 0.9651
5.9581 0.9661
5.9731 0.9671
5.9917 0.9681
6.0083 0.9691
6.0176 0.9701
6.0348 0.9711
6.053 0.9721
6.0721 0.9731
6.091 0.9741
6.1151 0.9751
6.1379 0.9761
6.1625 0.9771
6.1777 0.9781
6.1939 0.9791
6.2099 0.9801
6.2291 0.9811
6.2424 0.9821
6.2594 0.9831
6.2786 0.9841
6.2946 0.9851
6.3136 0.9861
6.3331 0.9871
6.3579 0.9881
6.3837 0.9891
6.4121 0.9901
6.4314 0.9911
6.4758 0.9921
6.5004 0.9931
6.5514 0.9941
6.5957 0.9951
6.6794 0.9961
6.7301 0.9971
6.8108 0.9981
6.9469 0.9991


==> Figures/single_pin_CDF_20.dat <==
0.20757 0.0001
0.25491 0.0011
0.29269 0.0021
0.32099 0.0031
0.33965 0.0041
0.35087 0.0051
0.35807 0.0061
0.36828 0.0071
0.37965 0.0081
0.38306 0.0091
0.39086 0.0101
0.40079 0.0111
0.41646 0.0121
0.42619 0.0131
0.43569 0.0141
0.44451 0.0151
0.45152 0.0161
0.46016 0.0171
0.46902 0.0181
0.47465 0.0191
0.47716 0.0201
0.48632 0.0211
0.49124 0.0221
0.49891 0.0231
0.51081 0.0241
0.51682 0.0251
0.52385 0.0261
0.52856 0.0271
0.53579 0.0281
0.54187 0.0291
0.54706 0.0301
0.55169 0.0311
0.55838 0.0321
0.56486 0.0331
0.56907 0.0341
0.58276 0.0351
0.58775 0.0361
0.59317 0.0371
0.59851 0.0381
0.60987 0.0391
0.61361 0.0401
0.61941 0.0411
0.62372 0.0421
0.63057 0.0431
0.63788 0.0441
0.64187 0.0451
0.64805 0.0461
0.65369 0.0471
0.66 0.0481
0.66522 0.0491
0.67055 0.0501
0.6776 0.0511
0.6827 0.0521
0.68663 0.0531
0.69213 0.0541
0.69462 0.0551
0.7019 0.0561
0.7069 0.0571
0.71162 0.0581
0.71866 0.0591
0.72807 0.0601
0.732 0.0611
0.73602 0.0621
0.7436 0.0631
0.74863 0.0641
0.75179 0.0651
0.75437 0.0661
0.75624 0.0671
0.76074 0.0681
0.76525 0.0691
0.77 0.0701
0.77396 0.0711
0.77888 0.0721
0.78292 0.0731
0.78655 0.0741
0.79158 0.0751
0.79554 0.0761
0.80212 0.0771
0.80648 0.0781
0.81205 0.0791
0.81513 0.0801
0.81992 0.0811
0.82363 0.0821
0.83143 0.0831
0.83424 0.0841
0.83879 0.0851
0.84339 0.0861
0.84725 0.0871
0.85128 0.0881
0.85463 0.0891
0.85766 0.0901
0.86256 0.0911
0.86834 0.0921
0.87308 0.0931
0.87706 0.0941
0.88215 0.0951
0.88436 0.0961
0.88848 0.0971
0.89103 0.0981
0.89726 0.0991
0.89992 0.1001
0.90239 0.1011
0.90472 0.1021
0.90816 0.1031
0.91133 0.1041
0.9145 0.1051
0.91841 0.1061
0.92483 0.1071
0.92817 0.1081
0.93153 0.1091
0.93566 0.1101
0.93991 0.1111
0.94433 0.1121
0.9501 0.1131
0.95433 0.1141
0.96015 0.1151
0.9623 0.1161
0.96649 0.1171
0.97022 0.1181
0.97598 0.1191
0.98199 0.1201
0.98398 0.1211
0.98703 0.1221
0.9909 0.1231
0.9967 0.1241
0.99855 0.1251
1.0051 0.1261
1.0103 0.1271
1.0142 0.1281
1.0179 0.1291
1.0219 0.1301
1.0256 0.1311
1.0296 0.1321
1.0341 0.1331
1.0404 0.1341
1.0458 0.1351
1.0495 0.1361
1.0524 0.1371
1.0568 0.1381
1.062 0.1391
1.0653 0.1401
1.0676 0.1411
1.0712 0.1421
1.0745 0.1431
1.0792 0.1441
1.0851 0.1451
1.0877 0.1461
1.0928 0.1471
1.0971 0.1481
1.0994 0.1491
1.1014 0.1501
1.1062 0.1511
1.1107 0.1521
1.1152 0.1531
1.1201 0.1541
1.123 0.1551
1.1254 0.1561
1.1304 0.1571
1.1345 0.1581
1.1377 0.1591
1.143 0.1601
1.146 0.1611
1.1484 0.1621
1.152 0.1631
1.1531 0.1641
1.1572 0.1651
1.1611 0.1661
1.1638 0.1671
1.1662 0.1681
1.1682 0.1691
1.1716 0.1701
1.1764 0.1711
1.1803 0.1721
1.1868 0.1731
1.192 0.1741
1.1955 0.1751
1.1985 0.1761
1.2036 0.1771
1.2084 0.1781
1.2137 0.1791
1.2171 0.1801
1.2212 0.1811
1.2252 0.1821
1.2292 0.1831
1.2319 0.1841
1.2365 0.1851
1.2397 0.1861
1.2432 0.1871
1.2471 0.1881
1.2514 0.1891
1.2552 0.1901
1.258 0.1911
1.2659 0.1921
1.2699 0.1931
1.274 0.1941
1.2796 0.1951
1.2834 0.1961
1.2866 0.1971
1.2932 0.1981
1.2963 0.1991
1.3002 0.2001
1.3029 0.2011
1.3081 0.2021
1.3102 0.2031
1.3127 0.2041
1.3168 0.2051
1.3202 0.2061
1.3232 0.2071
1.3269 0.2081
1.3302 0.2091
1.3341 0.2101
1.3357 0.2111
1.3386 0.2121
1.3417 0.2131
1.3442 0.2141
1.3493 0.2151
1.3521 0.2161
1.3557 0.2171
1.3602 0.2181
1.3629 0.2191
1.3666 0.2201
1.3711 0.2211
1.3741 0.2221
1.377 0.2231
1.38 0.2241
1.3853 0.2251
1.3878 0.2261
1.3915 0.2271
1.3936 0.2281
1.3957 0.2291
1.3986 0.2301
1.4025 0.2311
1.4074 0.2321
1.4114 0.2331
1.4172 0.2341
1.4194 0.2351
1.4223 0.2361
1.4247 0.2371
1.4282 0.2381
1.4318 0.2391
1.435 0.2401
1.438 0.2411
1.4426 0.2421
1.4469 0.2431
1.4527 0.2441
1.4556 0.2451
1.4614 0.2461
1.4649 0.2471
1.4698 0.2481
1.4709 0.2491
1.4737 0.2501
1.4768 0.2511
1.4813 0.2521
1.4851 0.2531
1.4883 0.2541
1.4926 0.2551
1.4956 0.2561
1.4988 0.2571
1.5012 0.2581
1.5049 0.2591
1.51 0.2601
1.5129 0.2611
1.5179 0.2621
1.5227 0.2631
1.5257 0.2641
1.5286 0.2651
1.5318 0.2661
1.5358 0.2671
1.5393 0.2681
1.5415 0.2691
1.5458 0.2701
1.5486 0.2711
1.5512 0.2721
1.5546 0.2731
1.5571 0.2741
1.5582 0.2751
1.5644 0.2761
1.5685 0.2771
1.5723 0.2781
1.5751 0.2791
1.5777 0.2801
1.5839 0.2811
1.5868 0.2821
1.5898 0.2831
1.5942 0.2841
1.5984 0.2851
1.6008 0.2861
1.6053 0.2871
1.608 0.2881
1.6118 0.2891
1.6172 0.2901
1.6232 0.2911
1.6255 0.2921
1.6288 0.2931
1.6322 0.2941
1.6352 0.2951
1.6401 0.2961
1.642 0.2971
1.6463 0.2981
1.6485 0.2991
1.6531 0.3001
1.6567 0.3011
1.6603 0.3021
1.6622 0.3031
1.6639 0.3041
1.6676 0.3051
1.6712 0.3061
1.6757 0.3071
1.679 0.3081
1.6818 0.3091
1.6846 0.3101
1.6881 0.3111
1.6919 0.3121
1.6956 0.3131
1.6999 0.3141
1.702 0.3151
1.7065 0.3161
1.7099 0.3171
1.7136 0.3181
1.7158 0.3191
1.7209 0.3201
1.7244 0.3211
1.7318 0.3221
1.7362 0.3231
1.7397 0.3241
1.744 0.3251
1.7459 0.3261
1.75 0.3271
1.7534 0.3281
1.7568 0.3291
1.7601 0.3301
1.7649 0.3311
1.7688 0.3321
1.7736 0.3331
1.7758 0.3341
1.7782 0.3351
1.7826 0.3361
1.7858 0.3371
1.7898 0.3381
1.7939 0.3391
1.7956 0.3401
1.7993 0.3411
1.8045 0.3421
1.8096 0.3431
1.8126 0.3441
1.816 0.3451
1.8209 0.3461
1.824 0.3471
1.8269 0.3481
1.8306 0.3491
1.8332 0.3501
1.8371 0.3511
1.8397 0.3521
1.8431 0.3531
1.8477 0.3541
1.8517 0.3551
1.855 0.3561
1.8592 0.3571
1.8651 0.3581
1.8701 0.3591
1.8724 0.3601
1.8761 0.3611
1.8777 0.3621
1.8805 0.3631
1.8851 0.3641
1.8877 0.3651
1.8921 0.3661
1.8964 0.3671
1.9005 0.3681
1.9051 0.3691
1.9079 0.3701
1.9104 0.3711
1.9174 0.3721
1.9229 0.3731
1.9254 0.3741
1.9286 0.3751
1.9324 0.3761
1.9367 0.3771
1.9392 0.3781
1.945 0.3791
1.9491 0.3801
1.9581 0.3811
1.963 0.3821
1.9674 0.3831
1.9715 0.3841
1.9757 0.3851
1.9807 0.3861
1.986 0.3871
1.9914 0.3881
1.9936 0.3891
1.9972 0.3901
2.0006 0.3911
2.0063 0.3921
2.0106 0.3931
2.0137 0.3941
2.0167 0.3951
2.0192 0.3961
2.0227 0.3971
2.0261 0.3981
2.0286 0.3991
2.0312 0.4001
2.0366 0.4011
2.0394 0.4021
2.042 0.4031
2.0447 0.4041
2.0485 0.4051
2.0511 0.4061
2.0532 0.4071
2.0569 0.4081
2.0606 0.4091
2.0643 0.4101
2.0695 0.4111
2.0739 0.4121
2.079 0.4131
2.0811 0.4141
2.0849 0.4151
2.0876 0.4161
2.0913 0.4171
2.094 0.4181
2.0976 0.4191
2.0989 0.4201
2.1015 0.4211
2.1077 0.4221
2.1113 0.4231
2.1148 0.4241
2.1193 0.4251
2.1232 0.4261
2.1281 0.4271
2.1333 0.4281
2.1364 0.4291
2.1411 0.4301
2.1441 0.4311
2.1468 0.4321
2.1507 0.4331
2.1546 0.4341
2.1589 0.4351
2.1611 0.4361
2.1656 0.4371
2.1693 0.4381
2.1755 0.4391
2.1784 0.4401
2.1828 0.4411
2.1865 0.4421
2.1902 0.4431
2.1947 0.4441
2.2001 0.4451
2.2052 0.4461
2.2099 0.4471
2.2145 0.4481
2.2168 0.4491
2.221 0.4501
2.2255 0.4511
2.2299 0.4521
2.2341 0.4531
2.2396 0.4541
2.2463 0.4551
2.248 0.4561
2.2535 0.4571
2.2578 0.4581
2.2613 0.4591
2.2661 0.4601
2.2687 0.4611
2.2718 0.4621
2.2743 0.4631
2.278 0.4641
2.2831 0.4651
2.2875 0.4661
2.2899 0.4671
2.2932 0.4681
2.2969 0.4691
2.3017 0.4701
2.306 0.4711
2.3102 0.4721
2.3145 0.4731
2.3193 0.4741
2.3265 0.4751
2.3305 0.4761
2.3356 0.4771
2.3404 0.4781
2.3444 0.4791
2.3475 0.4801
2.3508 0.4811
2.3561 0.4821
2.3607 0.4831
2.3643 0.4841
2.3683 0.4851
2.3723 0.4861
2.3752 0.4871
2.378 0.4881
2.3831 0.4891
2.3881 0.4901
2.3913 0.4911
2.3949 0.4921
2.3977 0.4931
2.4017 0.4941
2.4062 0.4951
2.4084 0.4961
2.4106 0.4971
2.4137 0.4981
2.4172 0.4991
2.4205 0.5001
2.4237 0.5011
2.4312 0.5021
2.4354 0.5031
2.4398 0.5041
2.4451 0.5051
2.4471 0.5061
2.4515 0.5071
2.4547 0.5081
2.4592 0.5091
2.4636 0.5101
2.4688 0.5111
2.4748 0.5121
2.4801 0.5131
2.4849 0.5141
2.4882 0.5151
2.4928 0.5161
2.4948 0.5171
2.499 0.5181
2.5031 0.5191
2.5084 0.5201
2.5112 0.5211
2.5143 0.5221
2.5174 0.5231
2.5199 0.5241
2.5236 0.5251
2.5274 0.5261
2.5315 0.5271
2.5375 0.5281
2.5417 0.5291
2.5475 0.5301
2.5518 0.5311
2.5572 0.5321
2.5599 0.5331
2.5637 0.5341
2.5711 0.5351
2.576 0.5361
2.5785 0.5371
2.5834 0.5381
2.5876 0.5391
2.5916 0.5401
2.5947 0.5411
2.5978 0.5421
2.6027 0.5431
2.6067 0.5441
2.612 0.5451
2.6164 0.5461
2.6192 0.5471
2.6244 0.5481
2.6285 0.5491
2.6324 0.5501
2.6388 0.5511
2.6452 0.5521
2.6501 0.5531
2.6562 0.5541
2.6606 0.5551
2.6651 0.5561
2.6698 0.5571
2.6772 0.5581
2.6812 0.5591
2.6855 0.5601
2.6881 0.5611
2.6932 0.5621
2.6978 0.5631
2.7 0.5641
2.7035 0.5651
2.7072 0.5661
2.71 0.5671
2.7125 0.5681
2.7166 0.5691
2.7207 0.5701
2.7247 0.5711
2.7269 0.5721
2.7319 0.5731
2.7342 0.5741
2.7371 0.5751
2.7411 0.5761
2.7454 0.5771
2.7494 0.5781
2.7546 0.5791
2.7574 0.5801
2.76 0.5811
2.7646 0.5821
2.7662 0.5831
2.7711 0.5841
2.7773 0.5851
2.7849 0.5861
2.7872 0.5871
2.7918 0.5881
2.7972 0.5891
2.8017 0.5901
2.8066 0.5911
2.8115 0.5921
2.8188 0.5931
2.8225 0.5941
2.8327 0.5951
2.8374 0.5961
2.8401 0.5971
2.847 0.5981
2.8524 0.5991
2.8591 0.6001
2.8646 0.6011
2.8713 0.6021
2.8765 0.6031
2.8814 0.6041
2.887 0.6051
2.8917 0.6061
2.8961 0.6071
2.8996 0.6081
2.9073 0.6091
2.9123 0.6101
2.9197 0.6111
2.925 0.6121
2.9315 0.6131
2.939 0.6141
2.9429 0.6151
2.946 0.6161
2.949 0.6171
2.9532 0.6181
2.9561 0.6191
2.9587 0.6201
2.9627 0.6211
2.9703 0.6221
2.9759 0.6231
2.9807 0.6241
2.9853 0.6251
2.9895 0.6261
2.9941 0.6271
2.9969 0.6281
3 0.6291
3.0037 0.6301
3.0073 0.6311
3.0104 0.6321
3.0154 0.6331
3.0222 0.6341
3.0281 0.6351
3.0334 0.6361
3.0378 0.6371
3.0425 0.6381
3.0494 0.6391
3.0516 0.6401
3.056 0.6411
3.0616 0.6421
3.0678 0.6431
3.0713 0.6441
3.0762 0.6451
3.0823 0.6461
3.0885 0.6471
3.0952 0.6481
3.1011 0.6491
3.1096 0.6501
3.1159 0.6511
3.1194 0.6521
3.1256 0.6531
3.1293 0.6541
3.1336 0.6551
3.1394 0.6561
3.1432 0.6571
3.1489 0.6581
3.1554 0.6591
3.1616 0.6601
3.1689 0.6611
3.1761 0.6621
3.1819 0.6631
3.1871 0.6641
3.1941 0.6651
3.1985 0.6661
3.2033 0.6671
3.2078 0.6681
3.2135 0.6691
3.2223 0.6701
3.2256 0.6711
3.2314 0.6721
3.2349 0.6731
3.2395 0.6741
3.2441 0.6751
3.25 0.6761
3.2541 0.6771
3.2598 0.6781
3.2661 0.6791
3.2696 0.6801
3.2752 0.6811
3.2802 0.6821
3.2823 0.6831
3.2871 0.6841
3.292 0.6851
3.2997 0.6861
3.3041 0.6871
3.3091 0.6881
3.3141 0.6891
3.3187 0.6901
3.3224 0.6911
3.3275 0.6921
3.3309 0.6931
3.3373 0.6941
3.3418 0.6951
3.3473 0.6961
3.3548 0.6971
3.3605 0.6981
3.3664 0.6991
3.3721 0.7001
3.3807 0.7011
3.3839 0.7021
3.3939 0.7031
3.4012 0.7041
3.4039 0.7051
3.4075 0.7061
3.4109 0.7071
3.4158 0.7081
3.4246 0.7091
3.4301 0.7101
3.4329 0.7111
3.4372 0.7121
3.442 0.7131
3.4444 0.7141
3.4507 0.7151
3.4556 0.7161
3.4594 0.7171
3.4696 0.7181
3.475 0.7191
3.4817 0.7201
3.4868 0.7211
3.4919 0.7221
3.4974 0.7231
3.5009 0.7241
3.5057 0.7251
3.5103 0.7261
3.5163 0.7271
3.5216 0.7281
3.5259 0.7291
3.5308 0.7301
3.5415 0.7311
3.5441 0.7321
3.5524 0.7331
3.5561 0.7341
3.5658 0.7351
3.5705 0.7361
3.5774 0.7371
3.5849 0.7381
3.5903 0.7391
3.5936 0.7401
3.601 0.7411
3.6086 0.7421
3.6135 0.7431
3.6198 0.7441
3.6229 0.7451
3.6262 0.7461
3.6322 0.7471
3.6366 0.7481
3.641 0.7491
3.6475 0.7501
3.6547 0.7511
3.6573 0.7521
3.6632 0.7531
3.6684 0.7541
3.6748 0.7551
3.6792 0.7561
3.6854 0.7571
3.6921 0.7581
3.6955 0.7591
3.6994 0.7601
3.7054 0.7611
3.7091 0.7621
3.7169 0.7631
3.7217 0.7641
3.7281 0.7651
3.7369 0.7661
3.7445 0.7671
3.7529 0.7681
3.7561 0.7691
3.7638 0.7701
3.7712 0.7711
3.7781 0.7721
3.7846 0.7731
3.789 0.7741
3.7933 0.7751
3.7972 0.7761
3.8015 0.7771
3.806 0.7781
3.8137 0.7791
3.8194 0.7801
3.825 0.7811
3.8337 0.7821
3.8389 0.7831
3.8425 0.7841
3.8464 0.7851
3.8555 0.7861
3.8601 0.7871
3.8694 0.7881
3.8763 0.7891
3.8826 0.7901
3.8916 0.7911
3.8965 0.7921
3.9021 0.7931
3.9064 0.7941
3.9158 0.7951
3.922 0.7961
3.9242 0.7971
3.9302 0.7981
3.9357 0.7991
3.9463 0.8001
3.9508 0.8011
3.9611 0.8021
3.9661 0.8031
3.9728 0.8041
3.977 0.8051
3.9801 0.8061
3.9837 0.8071
3.9887 0.8081
3.9982 0.8091
4.0047 0.8101
4.0122 0.8111
4.017 0.8121
4.0233 0.8131
4.0312 0.8141
4.0372 0.8151
4.0414 0.8161
4.045 0.8171
4.0513 0.8181
4.0569 0.8191
4.0606 0.8201
4.0676 0.8211
4.0788 0.8221
4.0853 0.8231
4.0936 0.8241
4.1009 0.8251
4.105 0.8261
4.1111 0.8271
4.1154 0.8281
4.1192 0.8291
4.1245 0.8301
4.1328 0.8311
4.1371 0.8321
4.143 0.8331
4.1478 0.8341
4.1548 0.8351
4.1598 0.8361
4.1682 0.8371
4.1716 0.8381
4.1796 0.8391
4.1865 0.8401
4.1896 0.8411
4.1964 0.8421
4.1998 0.8431
4.2088 0.8441
4.2145 0.8451
4.2218 0.8461
4.2276 0.8471
4.2303 0.8481
4.2383 0.8491
4.2436 0.8501
4.2498 0.8511
4.2568 0.8521
4.2613 0.8531
4.2711 0.8541
4.2772 0.8551
4.2825 0.8561
4.2892 0.8571
4.2963 0.8581
4.3054 0.8591
4.3117 0.8601
4.3217 0.8611
4.3272 0.8621
4.3329 0.8631
4.3395 0.8641
4.3468 0.8651
4.3527 0.8661
4.3592 0.8671
4.3654 0.8681
4.3735 0.8691
4.3819 0.8701
4.3894 0.8711
4.3948 0.8721
4.4007 0.8731
4.4061 0.8741
4.4118 0.8751
4.4156 0.8761
4.4225 0.8771
4.4284 0.8781
4.4366 0.8791
4.4416 0.8801
4.4487 0.8811
4.4556 0.8821
4.4594 0.8831
4.4665 0.8841
4.4734 0.8851
4.4796 0.8861
4.4869 0.8871
4.4955 0.8881
4.5013 0.8891
4.507 0.8901
4.5147 0.8911
4.5246 0.8921
4.5293 0.8931
4.54 0.8941
4.5443 0.8951
4.5508 0.8961
4.5567 0.8971
4.564 0.8981
4.5682 0.8991
4.5745 0.9001
4.5789 0.9011
4.5885 0.9021
4.5906 0.9031
4.5952 0.9041
4.6077 0.9051
4.6189 0.9061
4.6237 0.9071
4.6296 0.9081
4.637 0.9091
4.6444 0.9101
4.6541 0.9111
4.6591 0.9121
4.6688 0.9131
4.6765 0.9141
4.6811 0.9151
4.6912 0.9161
4.6986 0.9171
4.7035 0.9181
4.7114 0.9191
4.7188 0.9201
4.7242 0.9211
4.7353 0.9221
4.7451 0.9231
4.7524 0.9241
4.7613 0.9251
4.768 0.9261
4.7805 0.9271
4.7901 0.9281
4.7992 0.9291
4.8031 0.9301
4.8095 0.9311
4.8166 0.9321
4.8267 0.9331
4.8334 0.9341
4.837 0.9351
4.8459 0.9361
4.8545 0.9371
4.8623 0.9381
4.8691 0.9391
4.8773 0.9401
4.8819 0.9411
4.892 0.9421
4.9028 0.9431
4.9115 0.9441
4.9173 0.9451
4.9228 0.9461
4.9312 0.9471
4.9381 0.9481
4.9493 0.9491
4.9576 0.9501
4.9657 0.9511
4.9727 0.9521
4.983 0.9531
4.9949 0.9541
5.0057 0.9551
5.0122 0.9561
5.023 0.9571
5.0312 0.9581
5.0392 0.9591
5.0495 0.9601
5.0549 0.9611
5.0638 0.9621
5.0799 0.9631
5.0884 0.9641
5.0979 0.9651
5.1056 0.9661
5.1157 0.9671
5.1295 0.9681
5.1373 0.9691
5.1444 0.9701
5.1512 0.9711
5.1548 0.9721
5.1652 0.9731
5.1791 0.9741
5.1872 0.9751
5.2018 0.9761
5.215 0.9771
5.2308 0.9781
5.2469 0.9791
5.2623 0.9801
5.2833 0.9811
5.3098 0.9821
5.3267 0.9831
5.3393 0.9841
5.354 0.9851
5.3731 0.9861
5.3927 0.9871
5.4049 0.9881
5.4308 0.9891
5.4443 0.9901
5.4817 0.9911
5.5097 0.9921
5.5457 0.9931
5.579 0.9941
5.6299 0.9951
5.6951 0.9961
5.7401 0.9971
5.8263 0.9981
5.9348 0.9991


==> Figures/single_pin_conv_SR.dat <==
-10 1.0142 0.45881
-5 1.6307 0.82959
0 2.0575 1.0981
5 2.425 1.3259
10 2.6705 1.4823
15 2.8375 1.5886
20 2.8743 1.6113


==> Figures/single_pin_conv_SR_20.dat <==
-10 1.2148 0.63338
-5 1.8214 1.0159
0 2.2704 1.308
5 2.5022 1.4564
10 2.5942 1.5139
15 2.6258 1.5335
20 2.6361 1.5399

